CELEUS: Certifiable and Efficient LLM Evaluation via E-Processes

Can we trust evaluation scores to capture an LLM's true real-world performance? Certifiable evaluation answers this question by providing a confidence interval (CI) that covers the LLM's true performance with high probability (e.g., 95%). In particular, existing methods sequentially select evaluation samples from a fixed pool and keep updating the CI until certain conditions are satisfied, e.g., the CI width reaches a target precision. However, existing methods are not generally anytime-valid: the claimed coverage (e.g., 95%) may fail when CIs are repeatedly updated and used to decide when to stop, leaving a gap between theoretical rigor and practice. This paper bridges this gap by proposing CELEUS, a Certifiable framework for Efficient LLM evaluation, which leverages E-processes to build anytime-valid CIs. Concretely, we propose a new signal that combines two ingredients: (i) Uncertainty-guided sampling to select informative samples for evaluation, and (ii) Surrogate-assisted approximations for unevaluated samples. We prove that the new signal remains unbiased for the evaluation score conditional on the past, enabling statistically-grounded and anytime-valid e-process CIs. More importantly, the two ingredients reduce estimation variance and help reach the target precision with fewer evaluated samples. We also prove that CIs obtained by CELEUS can shrink at a near-parametric rate up to logarithmic factors and analyze the oracle variance-optimal sampling rule that motivates the empirical uncertainty-guided one. Experiments show that CELEUS reaches the target precision using 54-62% fewer evaluated samples than baselines, while preserving anytime-valid coverage. Code is available at https://github.com/zyecs/celeus.

==> results/figures/rq5-signal-mse/cross_entropy/aggregated_curves.csv <==
t,is_mse_pooled,naive_mse_pooled,is_se_pooled,naive_se_pooled,is_sd_between,naive_sd_between,n_cells
100,0.181438149519990766,0.400470098851059997,0.0141652015620818954,0.0236066956568230443,0.163320943025180437,0.280610610811414307,30
200,0.205554153091402514,0.407245937196856589,0.0177664973790681961,0.0251355420736605988,0.185440522352266463,0.265091451987060855,30
300,0.145526473790442229,0.327650285460594604,0.0157829322155469895,0.0208119477303985549,0.146014009482424018,0.253373953854829026,30
400,0.194612454949620484,0.383729251356054457,0.0166071770396934264,0.0229086380193821333,0.148498638644660702,0.221433352642488757,30
500,0.20659133629109902,0.37065929110988699,0.0175772599213537342,0.0225369699033044629,0.161713268811141231,0.263832907714198373,30
600,0.140970643585897171,0.311961153764136856,0.013170961028993915,0.0206888231719739579,0.105332340654831172,0.207845922684275458,30
700,0.194827675532172395,0.385258383099171597,0.0208868533131265875,0.0225054986722172251,0.188496424476628427,0.30139392346996291,30
800,0.166155861693673468,0.320615498484954797,0.0165747619307363044,0.0198338327514675818,0.106047302142701305,0.201674425681910352,30
900,0.197595298021394944,0.358173768882252108,0.0208299796108342809,0.0232860760711194534,0.138498017787102384,0.217431314566776862,30
1000,0.171818161578580819,0.363465799462593775,0.0153334651346064728,0.0237484983587236409,0.109550976387016274,0.207224597680280648,30
1100,0.205940095298925929,0.426957196136547479,0.0162889534026308576,0.0259803113223395776,0.13237646177824175,0.261738696275231664,30
1200,0.147540483098968944,0.324284593402697441,0.0120887174523714187,0.020291262812456249,0.120692477257735326,0.236233348292532258,30
1300,0.179087519932863704,0.396736976505963734,0.0159169796461005424,0.0247154550399350352,0.132536217249240557,0.253381572169220859,30
1400,0.172949731187550165,0.422913945220969145,0.0123544239714094405,0.0245037681999011533,0.137662451916243156,0.312043104258746651,30
1500,0.135425026088075523,0.287825505953514971,0.0111705013581256812,0.018192562423752754,0.0719521784920652829,0.148502538580827126,30
1600,0.203114007934246554,0.47392323316841567,0.014777640567145962,0.0264022923030134207,0.151515654524662702,0.337149437259286311,30
1700,0.154173775911122551,0.331374560319459666,0.01240203803681654,0.0202332309750137135,0.131742998480961326,0.21962348522806005,30
1800,0.179550186842205611,0.415275394465306924,0.0136458615722820018,0.0251841887240385268,0.150791345807122557,0.273155265618203302,30
1900,0.191822071890102391,0.402769310665876901,0.0178884064415766736,0.0263396665661681101,0.148485960181107102,0.253419750352681883,30
2000,0.173175506482670244,0.325071454023553474,0.0217145711226464644,0.0216006814652937619,0.149813395972140689,0.220824418551832519,30
2100,0.175890364063718968,0.371593423479178731,0.0162161410971827478,0.0233310609991837815,0.123902131973506371,0.203481997962276756,30
2200,0.134583169237548206,0.309489056576760901,0.0129815193262093394,0.0193367633724889458,0.107158642691768988,0.18579277393198293,30
2300,0.269462567950806031,0.471260883530218055,0.026072980602833664,0.0269669276274688494,0.29625918178181615,0.343953780161911526,30
2400,0.181976093300032477,0.331128846875888783,0.0207519138813811524,0.0228132429726972917,0.187512617507542917,0.239009966471620316,30
2500,0.159154031020626613,0.391290590526809701,0.0119348228772579029,0.0227939481076842379,0.0894247551954800296,0.220697914912466486,30
2600,0.175118951135575324,0.383489788577327684,0.0124965263900825869,0.0216238109150538801,0.121009840620793244,0.239343155226803078,30
2700,0.141705121287289126,0.340886035915808461,0.0131734979041221081,0.0209770268092567339,0.122644298512862931,0.25459258367714438,30
2800,0.144202437216000956,0.32293286229504653,0.0136547021595002788,0.0211586082473096439,0.0788246177624426364,0.16205260837832855,30
2900,0.139225127278103766,0.328292348433611603,0.0118369570844946061,0.0205724953847947062,0.098603705644245393,0.229999468147956326,30
3000,0.154111309363784366,0.342219336883269165,0.0129691340892756721,0.0217633149278993222,0.130999937387885318,0.260847478148395651,30
3100,0.156335390422138704,0.362564591578601991,0.0121505532458180705,0.0230267375253901396,0.15029631885459882,0.320703676318569442,30
3200,0.159099969540578062,0.377637909018214868,0.015750345347088409,0.0224991827334412933,0.09419782140377847,0.183043192354978124,30
3300,0.143080169635154325,0.32876926598372852,0.0117910811097999575,0.0208323854991518537,0.0749060270866031969,0.158919763197737707,30
3400,0.140301905394836696,0.334171064307647869,0.0122173872411331808,0.0215102390601387451,0.132360163339143133,0.25013708337144297,30
3500,0.190077962685703539,0.37594118275896965,0.0194786829377427313,0.0247209253943237554,0.139340257816723406,0.208074702192759697,30
3600,0.169256797338535131,0.403753405762749928,0.0124741386227553656,0.0232895735219926341,0.111809961068531541,0.246994517233562638,30
3700,0.151557276462460977,0.332495303575670365,0.0147329676864142774,0.0217087671157510029,0.115883441760910894,0.204260455476067304,30
3800,0.190129404572980276,0.389706706794304913,0.0161188176716868907,0.0238812611925438151,0.152579949931423847,0.272740623574293517,30
3900,0.159491814332406862,0.348872016766302973,0.0143579242189520381,0.0241552469157327865,0.112226973662442123,0.222788308396460771,30
4000,0.149165759522725511,0.364888225483936623,0.0121625573737673843,0.0228692516618233602,0.0998557992388389298,0.221685973903438971,30
4100,0.152763982869660503,0.360716658334801044,0.0115661433212940531,0.0208808691077480672,0.110756448251025805,0.241182504295073236,30
4200,0.199114668067800871,0.386046387687702608,0.0201315172184338663,0.0256368481267453714,0.15047806527444782,0.233895130241587978,30
4300,0.178978975267991225,0.397402229357947501,0.0164455423275621619,0.0238330369409698629,0.132278961104496995,0.289522109781700288,30
4400,0.158417973947222068,0.368371203446740181,0.0124905597012005994,0.022971852812371029,0.13086328934566771,0.259216419374048157,30
4500,0.126421430722768957,0.331209943129798678,0.0103369273157828158,0.0204339505224505405,0.0681152576794944314,0.190043442092775933,30
4600,0.17924631495407492,0.361050973620114846,0.0200630656683024079,0.022518203854501824,0.179845604123982289,0.224905594046172524,30
4700,0.155119488742262029,0.385332405677320577,0.0117511061560742133,0.0244446501381234554,0.116264593008906139,0.239418334145448358,30
4800,0.148105015786965694,0.36803161485565633,0.0118818117742069355,0.0212495985624815906,0.128883151297278092,0.282386217579037591,30
4900,0.150531844634403361,0.372908620836231275,0.0142022146586465395,0.0242026558772841099,0.107446007245075775,0.232312547326138708,30
5000,0.137381178144619198,0.330420182098311699,0.015306977215823081,0.021211402681375429,0.114866741876968229,0.178683286704711175,30


==> results/figures/rq5-signal-mse/cross_entropy/metadata.json <==
{
  "git_commit": "90416f647b6f7afebde416f7bf15683b79a6c280",
  "section": "rq5",
  "loss": "cross_entropy",
  "n_cells": 30,
  "datasets": [
    "sst2",
    "mmlu",
    "agnews"
  ],
  "t_grid": [
    100,
    200,
    300,
    400,
    500,
    600,
    700,
    800,
    900,
    1000,
    1100,
    1200,
    1300,
    1400,
    1500,
    1600,
    1700,
    1800,
    1900,
    2000,
    2100,
    2200,
    2300,
    2400,
    2500,
    2600,
    2700,
    2800,
    2900,
    3000,
    3100,
    3200,
    3300,
    3400,
    3500,
    3600,
    3700,
    3800,
    3900,
    4000,
    4100,
    4200,
    4300,
    4400,
    4500,
    4600,
    4700,
    4800,
    4900,
    5000
  ],
  "timing_s": {
    "aggregate": 17.32371187210083
  },
  "hostname": "spartan-bm176.hpc.unimelb.edu.au"
}

==> results/figures/rq5-signal-mse/cross_entropy/per_cell_curves.csv <==
cell,t,is_mse,naive_mse,is_se,naive_se,M_c
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,100,0.5118016244513158,0.8572928274166012,0.1575924571082032,0.21489750928544157,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,200,0.6382035509970895,0.9279578139951954,0.20805696183927339,0.2473037665845979,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,300,0.1757244190906006,0.34038124705161765,0.09179019904136049,0.1036311923224017,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,400,0.48738990880516225,0.637112216973349,0.18442589510330348,0.19349340646383006,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,500,0.3678465960723478,0.466694017664082,0.15500106295369265,0.14873950024323743,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,600,0.13470114610991318,0.28881483149096276,0.029190263533424056,0.07656716894145485,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,700,0.5824401731800429,1.0138471676591165,0.1687531939467734,0.22484935551230203,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,800,0.2636266134031667,0.35645319997544406,0.1347537481612933,0.1039533717068511,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,900,0.2972046596045475,0.44194364736731684,0.1323184759829258,0.1585551911123022,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,1000,0.17293829157730947,0.36640034500652285,0.06869014655012938,0.12622419629376155,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,1100,0.31802364780490416,0.6525589894426667,0.10123670046384418,0.17176693582580516,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,1200,0.1838217828180252,0.44264334249061466,0.057752894566110186,0.14197321755401013,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,1300,0.3245469977253404,0.7584406939341338,0.10140231907615237,0.20612583442570315,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,1400,0.41920532287199874,0.9667585833365222,0.11130862185499317,0.23268249488107753,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,1500,0.2023705712328287,0.3291072734775099,0.0809188794171145,0.10768235336794844,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,1600,0.4255302296655876,1.0318682340419867,0.0973076544284113,0.21508173872522848,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,1700,0.20694804601488218,0.38145492062602565,0.06558492760851375,0.12219544997565548,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,1800,0.4621655980487571,0.869341323670632,0.14109162391625246,0.20350541600594,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,1900,0.40211471929698095,0.7357388619608212,0.12864558994818645,0.20274269333859748,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,2000,0.348696075506282,0.4473737293104945,0.22590035173188994,0.1434737690362186,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,2100,0.40163977472832957,0.5978513552792356,0.17954637938199253,0.18346425709467226,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,2200,0.36691302495421185,0.6224424935643164,0.13159389923248244,0.17807139905618052,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,2300,0.7350056594482378,0.9147213465655619,0.2686346819379327,0.21598405749645896,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,2400,0.574876557172837,0.6520572269119523,0.27113935341329753,0.20462935388229184,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,2500,0.19551927463014898,0.4718373303447645,0.044186040737248564,0.11607090844741803,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,2600,0.21862268285046732,0.4313810063315009,0.06242862664824235,0.12746476122927755,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,2700,0.1458087530387918,0.3938149876428224,0.039671844919075,0.0953946716404284,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,2800,0.1898288060252652,0.4485340543610296,0.05486632661454533,0.1396751174730124,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,2900,0.21853939326315835,0.39511659251558695,0.09501729248577384,0.12293626419658296,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,3000,0.20271530854297332,0.3906392363361789,0.07252098334156402,0.1140680956888288,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,3100,0.21570929953159812,0.5972339371991368,0.0690152357030201,0.16956731185326768,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,3200,0.2621233613268027,0.5839199236944924,0.0830433914255046,0.1800869937273675,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,3300,0.2476277862392272,0.5814242948763122,0.06666155167607025,0.15724297233509524,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,3400,0.3846399409156043,0.748239199867011,0.1241467983464085,0.20086045654954848,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,3500,0.4845496647384735,0.6909620629819426,0.21170040898272102,0.20222091041447443,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,3600,0.31064687991898204,0.6840797266955739,0.11385797016133684,0.19535549684168754,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,3700,0.35836845489242863,0.5403814631942758,0.1755539991898978,0.18558029136979978,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,3800,0.47685022700248614,0.7476911431285744,0.14703915670615342,0.18499894464384073,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,3900,0.25530088491802466,0.4915867760693607,0.08221446614943745,0.14785576228832709,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,4000,0.2964347655146402,0.5543534238832857,0.1207282020267274,0.19061151846326488,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,4100,0.19874195427428276,0.49058798876205595,0.05614217441762711,0.13251956148761634,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,4200,0.4993572275661418,0.7981038455789818,0.2058909575831177,0.2384264872675093,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,4300,0.3767351798140241,0.692208275840611,0.13906301594515136,0.20495139044801122,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,4400,0.30848155451932735,0.5760897412531224,0.1089517935319941,0.193097893178183,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,4500,0.19732600228384758,0.39230446103764854,0.06822012631892826,0.11690168169666526,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,4600,0.591900419228641,0.7082350321322423,0.2585076977716591,0.20116841120069956,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,4700,0.3583906019432829,0.7485717745430294,0.10641305098295643,0.21488840655092215,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,4800,0.3677764410334312,0.6205537182305205,0.13103565454229715,0.17076536160269537,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,4900,0.15471072379198383,0.4254218122926997,0.03892734212704778,0.13981177532167705,50
results/paper_experiment/trajectories/main/cell__M1__agnews__deepseek_67b__llama3_70b__cross_entropy.npz,5000,0.39705165521780594,0.6013365613488636,0.1901662165777512,0.16994594355163414,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,100,0.022866911288224753,0.06873791609069223,0.01605648066823151,0.02363672607266143,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,200,0.08968359898080797,0.1596896535209352,0.06621520592222031,0.08473769144448977,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,300,0.06504050136051548,0.1727301368991247,0.0437817407359033,0.0849554393278474,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,400,0.01392872036587707,0.07273175890909415,0.005679985051700117,0.015396664226314196,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,500,0.049825979405019385,0.128425030152444,0.026417363954863434,0.04024932199681281,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,600,0.025493586059493156,0.08683967260459761,0.014687481485954806,0.03272242050690122,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,700,0.07197815500208242,0.15961513930174467,0.05895049002399223,0.11024495575189933,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,800,0.09560690448894128,0.21943722795838916,0.0615018472790158,0.11660930229439195,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,900,0.2909180759093295,0.2900394570331779,0.20669597029964,0.16987117888069356,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,1000,0.0402304886683958,0.11385352805214614,0.026175538500874503,0.05315288198651448,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,1100,0.36051880186388713,0.46523670608891154,0.16780720322836218,0.20144887306774692,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,1200,0.005950653805632188,0.03913362295759585,0.0005186109489075457,0.004149946026239267,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,1300,0.036649194366371006,0.10687107451781705,0.02784943756652774,0.053804953807329574,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,1400,0.06193145279022308,0.1459598414842469,0.028990518381913813,0.050246691311275335,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,1500,0.07521440400847558,0.1423700890786482,0.045037389371994335,0.04780822812711124,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,1600,0.10537294437164807,0.12756067873574475,0.09435906691090841,0.07087267042735204,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,1700,0.029426922732625673,0.08281443445671952,0.019312969192482238,0.04058677417943519,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,1800,0.17311878417315796,0.45460782774669606,0.0876916913679062,0.20913217619628252,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,1900,0.057854197007617764,0.15698753890876146,0.036124121430513904,0.07976933864520022,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,2000,0.020331081807887827,0.08619946611882735,0.008793342347655263,0.026069067252998308,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,2100,0.15686946525029888,0.24079281997209714,0.10769848742852293,0.1552626757173636,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,2200,0.014775785259463976,0.06331098273150039,0.004629852184554237,0.016340268925070702,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,2300,0.09050118259152398,0.20333574393580295,0.07142414511597449,0.13609250072998622,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,2400,0.007104505389870089,0.03921959444161555,0.0005100886194321414,0.006716557730452575,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,2500,0.19249109300443268,0.2958257597549961,0.1276279602874903,0.17060793135829977,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,2600,0.02804319496319701,0.0897703265810867,0.012334234594092478,0.02573827110180083,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,2700,0.1294064413696026,0.2808271817400393,0.08045060286689953,0.15038866554181277,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,2800,0.06501741799898508,0.18248943986261904,0.05371043379827097,0.12781521655789435,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,2900,0.11164499257049475,0.22037437936222556,0.06441758375742551,0.10886808613264017,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,3000,0.013956648485173055,0.04356527479134388,0.006781103786911013,0.013568152079747273,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,3100,0.006472440013992458,0.0387035785863962,0.0005093506031940021,0.004358387315185463,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,3200,0.37057490563445156,0.31382431139128814,0.24401861417545714,0.1530596646763918,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,3300,0.13037162934247962,0.31204703026666564,0.05181025068493774,0.11630358206898644,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,3400,0.010556785018514403,0.04774615715942364,0.003330533802600946,0.015423742566856117,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,3500,0.1362104289597329,0.2531177333834257,0.07499004572931695,0.13433074924285426,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,3600,0.0636174227718194,0.15971315855034257,0.03012924480189029,0.06543046626556559,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,3700,0.06770077169435998,0.17796659871981332,0.026729862284824612,0.05883377074583292,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,3800,0.12454669192590125,0.21770101060995273,0.10143591020237254,0.13993660471973893,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,3900,0.08086986813376035,0.1644583564487191,0.07245108090554497,0.10256471982570575,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,4000,0.08338342429594509,0.2051874780417207,0.0700611082254222,0.1330268349750978,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,4100,0.05457699824843884,0.14631030724689278,0.03150634101400354,0.06900967912278634,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,4200,0.0888544211898003,0.17642540703725715,0.059570573085745544,0.07821824041767073,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,4300,0.1834944965151738,0.16574967130181253,0.16920445832741451,0.10548237832291399,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,4400,0.08586187640839923,0.19218117287401534,0.04400537784296402,0.06431681343214825,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,4500,0.13870779405750228,0.2829879087218642,0.08731137753194565,0.14073279720074672,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,4600,0.1538890932289795,0.23316711314192579,0.0968065222455228,0.1309199274753454,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,4700,0.22053333317286214,0.4614011810145964,0.09587073180580212,0.19947464666607978,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,4800,0.03572331283288245,0.12607067274315015,0.02827592460161546,0.08016775151104745,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,4900,0.11367162384078969,0.16469915322416565,0.10710220953236287,0.13102808387274303,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__Mixtral_8x7b__cross_entropy.npz,5000,0.14803932205342074,0.18056825764990236,0.1205391092310723,0.10494614401407468,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,100,0.05579066420309747,0.16327426916591084,0.013988998213371214,0.02523858624598291,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,200,0.09835313347686725,0.21711806913598758,0.05256617033781715,0.07494386637230051,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,300,0.10284755742661737,0.2111520737252466,0.03535349827299646,0.05506527332241334,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,400,0.2106020803916196,0.3545920208105958,0.07916074927659798,0.11355003887586124,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,500,0.11887437244871815,0.23808329051742994,0.07608661093230998,0.09668867297383346,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,600,0.05227377060562457,0.15314111525482874,0.02060985357739585,0.035593858529029215,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,700,0.4289137198398471,0.32377408811524977,0.3351435073250299,0.13399907802809954,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,800,0.30673927843545823,0.3550596284242651,0.18780252895866822,0.1266812945077749,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,900,0.06286630431960814,0.16945743569663982,0.030338070999541483,0.04293818263732884,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,1000,0.09098760079584464,0.21269120035892367,0.034905392983905714,0.04426986487649926,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,1100,0.1386840697076216,0.23282734299674254,0.06017000732936283,0.059806818878018114,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,1200,0.034418904792271096,0.11492221227142803,0.007401148792257158,0.02090845412263965,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,1300,0.11498699787702002,0.19018683674923595,0.03931556852260895,0.04701680092097529,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,1400,0.05359629899227647,0.16195419769647176,0.02271399266076231,0.03856829425865312,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,1500,0.09962656087333183,0.18916846028267817,0.046362923589423,0.05798662096363677,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,1600,0.11039110292296467,0.21830287906079554,0.03195407995545962,0.0519979477187623,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,1700,0.13273773253250212,0.295612885016323,0.05446143912173952,0.10798379743846932,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,1800,0.04214727258800574,0.14800280185131537,0.014116901220848785,0.024968617837552644,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,1900,0.045113718572124546,0.1558467373832053,0.010928259170311169,0.026023666502939417,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,2000,0.40065880252818586,0.3766467462057137,0.23223936317576613,0.1348140769785694,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,2100,0.14038910569510332,0.2703161368742348,0.05323559507509121,0.06930131750894865,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,2200,0.07958290081352823,0.1867047459343396,0.03312960747285762,0.04887500198371606,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,2300,0.09814310625416806,0.21560890394641127,0.029141723081100697,0.046866881281962036,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,2400,0.029629618353968087,0.10380023392266696,0.00513803906469111,0.013630420007837783,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,2500,0.06726371253551533,0.16921382969586524,0.018097298898076854,0.030983378678511843,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,2600,0.14505644695730707,0.27287185906527656,0.04689472127042986,0.056117097434733955,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,2700,0.06593461310249801,0.1617827257302639,0.034433654643745294,0.05279347198753618,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,2800,0.11507772036564382,0.16528870403000134,0.07550635838498813,0.05095748994806543,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,2900,0.06123064984919215,0.16169721565495138,0.027761590924881965,0.03785569962361005,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,3000,0.04029607460544272,0.13845434124156963,0.009220548804881183,0.02033444792584297,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,3100,0.11863251124366413,0.21870884329468993,0.08651328984787872,0.10323461806925287,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,3200,0.05852153016195168,0.17990432329527742,0.017791112264764715,0.034179096583590654,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,3300,0.24937505149382289,0.32785111561609526,0.10950401588837232,0.1096768441169902,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,3400,0.04271369485430662,0.1580418982780013,0.013906140725245562,0.05074739948553923,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,3500,0.13038647104740242,0.304505676789164,0.05861452184307419,0.10945236022825586,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,3600,0.205653845503725,0.34087156970751875,0.08458611797780881,0.10602340800623769,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,3700,0.17101471291321538,0.30269054999209893,0.06954346642343517,0.09371508673416683,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,3800,0.20828033321225273,0.32497907841748286,0.11918550735883779,0.13361921193693924,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,3900,0.05379278581834318,0.14353248981057587,0.013780688249146333,0.030014306940628146,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,4000,0.08352960479971978,0.2058187974388315,0.028253907146405206,0.04149900910306911,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,4100,0.14783670909023433,0.3190056442028757,0.05837646936275113,0.12395314795908265,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,4200,0.3566277771045243,0.36618222363060715,0.20368710953739075,0.12142596068058431,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,4300,0.10251699721937114,0.21926506828631673,0.03717703275850797,0.05035237750152462,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,4400,0.09643812035295317,0.19918202886554043,0.04228561687797839,0.05594394771647541,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,4500,0.06516472376595134,0.17670909067357507,0.021173734560308223,0.043396263439971064,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,4600,0.07486013846633294,0.18856811736719586,0.024729462563430542,0.033213624299173454,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,4700,0.16843205700775152,0.32201247552436435,0.06181248097063716,0.09371303515711485,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,4800,0.12181806485822352,0.21191656014788485,0.04290993468537957,0.04330600897165535,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,4900,0.03376783535160575,0.11903331200181903,0.008263288504140627,0.019444137404352385,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__deepseek_67b__cross_entropy.npz,5000,0.041265355994773475,0.1455744719205945,0.007349106204166727,0.0185337612331431,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,100,0.5118016244513158,0.8572928274166012,0.1575924571082032,0.21489750928544157,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,200,0.6382035509970895,0.9279578139951954,0.20805696183927339,0.2473037665845979,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,300,0.1757244190906006,0.34038124705161765,0.09179019904136047,0.10363119232240169,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,400,0.48738990880516225,0.637112216973349,0.18442589510330348,0.19349340646383006,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,500,0.3678465960723478,0.466694017664082,0.15500106295369265,0.14873950024323743,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,600,0.13470114610991318,0.28881483149096276,0.029190263533424056,0.07656716894145485,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,700,0.5824401731800429,1.0138471676591163,0.1687531939467734,0.22484935551230203,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,800,0.2636266134031667,0.35645319997544406,0.1347537481612933,0.10395337170685111,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,900,0.2972046596045475,0.44194364736731684,0.1323184759829258,0.1585551911123022,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,1000,0.17293829157730947,0.36640034500652285,0.06869014655012938,0.12622419629376155,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,1100,0.3180236478049042,0.6525589894426667,0.10123670046384418,0.17176693582580516,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,1200,0.1838217828180252,0.44264334249061466,0.05775289456611019,0.14197321755401013,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,1300,0.3245469977253404,0.7584406939341338,0.10140231907615237,0.20612583442570315,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,1400,0.41920532287199874,0.9667585833365222,0.11130862185499317,0.2326824948810775,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,1500,0.2023705712328287,0.32910727347751,0.08091887941711448,0.10768235336794844,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,1600,0.4255302296655876,1.031868234041987,0.09730765442841129,0.21508173872522848,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,1700,0.20694804601488218,0.38145492062602565,0.06558492760851374,0.1221954499756555,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,1800,0.4621655980487571,0.869341323670632,0.14109162391625246,0.20350541600594,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,1900,0.40211471929698095,0.7357388619608212,0.12864558994818645,0.20274269333859748,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,2000,0.348696075506282,0.4473737293104945,0.22590035173188996,0.14347376903621858,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,2100,0.40163977472832957,0.5978513552792356,0.1795463793819925,0.18346425709467226,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,2200,0.36691302495421185,0.6224424935643164,0.13159389923248244,0.17807139905618052,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,2300,0.7350056594482378,0.9147213465655619,0.2686346819379327,0.21598405749645896,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,2400,0.5748765571728371,0.6520572269119522,0.27113935341329753,0.20462935388229184,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,2500,0.19551927463014898,0.4718373303447644,0.044186040737248564,0.11607090844741803,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,2600,0.21862268285046732,0.4313810063315009,0.06242862664824235,0.12746476122927755,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,2700,0.1458087530387918,0.3938149876428224,0.039671844919075,0.0953946716404284,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,2800,0.1898288060252652,0.4485340543610296,0.05486632661454533,0.1396751174730124,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,2900,0.21853939326315835,0.39511659251558695,0.09501729248577385,0.12293626419658295,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,3000,0.20271530854297332,0.3906392363361789,0.07252098334156402,0.1140680956888288,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,3100,0.21570929953159812,0.5972339371991368,0.0690152357030201,0.16956731185326768,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,3200,0.2621233613268027,0.5839199236944924,0.0830433914255046,0.1800869937273675,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,3300,0.24762778623922718,0.5814242948763122,0.06666155167607025,0.1572429723350952,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,3400,0.3846399409156043,0.748239199867011,0.12414679834640849,0.20086045654954848,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,3500,0.4845496647384735,0.6909620629819426,0.21170040898272105,0.20222091041447443,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,3600,0.31064687991898204,0.6840797266955739,0.11385797016133684,0.19535549684168754,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,3700,0.3583684548924285,0.5403814631942758,0.1755539991898978,0.18558029136979978,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,3800,0.47685022700248614,0.7476911431285744,0.14703915670615342,0.18499894464384073,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,3900,0.25530088491802466,0.4915867760693607,0.08221446614943743,0.14785576228832709,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,4000,0.2964347655146402,0.5543534238832857,0.12072820202672742,0.19061151846326488,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,4100,0.19874195427428276,0.49058798876205595,0.05614217441762711,0.13251956148761634,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,4200,0.4993572275661418,0.7981038455789818,0.2058909575831177,0.2384264872675093,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,4300,0.3767351798140241,0.692208275840611,0.13906301594515136,0.20495139044801122,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,4400,0.30848155451932735,0.5760897412531224,0.10895179353199412,0.193097893178183,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,4500,0.19732600228384758,0.3923044610376485,0.06822012631892826,0.11690168169666526,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,4600,0.591900419228641,0.7082350321322423,0.25850769777165905,0.20116841120069956,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,4700,0.3583906019432829,0.7485717745430294,0.10641305098295643,0.21488840655092215,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,4800,0.3677764410334312,0.6205537182305205,0.13103565454229715,0.17076536160269537,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,4900,0.15471072379198383,0.4254218122926997,0.03892734212704778,0.13981177532167702,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__llama3_70b__cross_entropy.npz,5000,0.39705165521780594,0.6013365613488636,0.1901662165777512,0.16994594355163414,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,100,0.17613564742008955,0.45211742057128307,0.06990963383446067,0.18727958656774954,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,200,0.2358283388668552,0.6104451066821965,0.08561432032506029,0.2193298897154076,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,300,0.6132444180900314,1.0482173409826954,0.2697228410474636,0.3050090496731341,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,400,0.2474923673343643,0.5569677896509466,0.1114274606608893,0.2098754771243785,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,500,0.23857395092612144,0.5982672832809235,0.08312133758971488,0.21384995799478687,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,600,0.22428509352863105,0.4583499558996755,0.11865879052715314,0.19246214413426638,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,700,0.09756782967637971,0.2740452437587458,0.03653331526300995,0.11637254757880201,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,800,0.1954525745218797,0.38745236114250775,0.10042848445954086,0.18404047658308514,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,900,0.43044875812831473,0.5062669822267947,0.264517017909339,0.2197091004611392,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,1000,0.0960523554282427,0.24401240054420456,0.048010457309912304,0.14053863012928544,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,1100,0.31899465280776834,0.7637335639294394,0.1087350114969877,0.25271604103839573,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,1200,0.22009581628248892,0.42669326624076875,0.10055845596868324,0.17001062711906095,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,1300,0.4483229131677989,0.7399353817304702,0.2240503280016569,0.253940984332409,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,1400,0.14049032586146365,0.40098011371514447,0.06390654583631157,0.1781287530336569,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,1500,0.1334543870515618,0.3384315910787192,0.051150975940797865,0.13656824063854567,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,1600,0.14256009742947132,0.44333426871885284,0.053900746998168866,0.1575020744982783,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,1700,0.26703321879240466,0.5646652304445536,0.11132969099982032,0.21931791694277653,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,1800,0.15678762627178658,0.4141544185333503,0.061254941606114575,0.1697654177280193,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,1900,0.44645226877054234,0.7542937773510637,0.23040899203765183,0.2619639392848271,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,2000,0.48054442417185306,0.9466815883425527,0.1613642562485636,0.2600837205006905,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,2100,0.2122823757878983,0.39163297755547405,0.10680916031286737,0.15542733748776213,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,2200,0.10956260438111563,0.21227017772059648,0.0697961360291359,0.10557782188644342,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,2300,0.9703669410147923,1.1221946887366943,0.34441571807110594,0.3099672299154833,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,2400,0.15021523776588397,0.29692406382877856,0.07356447207542421,0.14188868215110348,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,2500,0.2618909216940215,0.6025473238785386,0.10920965052418634,0.22573944491624462,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,2600,0.10494974841161123,0.296082783950239,0.043545920885426165,0.13867853929795065,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,2700,0.3992104754044253,0.6819550740566062,0.17814423664620907,0.24951381368210954,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,2800,0.2120935743436554,0.387186986629122,0.11914794687100767,0.1917390765238602,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,2900,0.22918918221037438,0.6337946632933188,0.08378663436820397,0.23093552028091274,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,3000,0.3843972131306858,0.8433737663063796,0.14237499085717295,0.2624080193791889,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,3100,0.4926318957314675,1.0333094625681591,0.1483245509892885,0.29339457140996583,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,3200,0.18469673629449665,0.5855663855737994,0.055503425006081644,0.1867959987475591,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,3300,0.16871022066570276,0.29499619761053625,0.1056709572512567,0.16967681572512588,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,3400,0.24403284199830594,0.7232213301712486,0.08139609383994915,0.22266005862853055,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,3500,0.28376146176421185,0.5805248227542331,0.14187805251804284,0.21046840885342247,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,3600,0.20969290073462918,0.5063213319012698,0.09420823075380114,0.19607930051625289,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,3700,0.280604910837408,0.774205781874523,0.09546348877869246,0.24433209954150698,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,3800,0.18206299381562896,0.45912362534388856,0.07263074060876624,0.1958608623935986,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,3900,0.28460905971737277,0.48514107936339324,0.16026444775205323,0.20471238240819156,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,4000,0.2643089897401229,0.7107811547913951,0.08749436817701893,0.23382907110374496,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,4100,0.13711502604608572,0.3323221988807104,0.04883650705525788,0.12257466666122102,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,4200,0.15116643152545847,0.3909423398331085,0.07008399413561008,0.18729676511348814,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,4300,0.12351602811532084,0.4451502202221386,0.0429346472388653,0.15266300126964644,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,4400,0.16494956733380792,0.4686816219309931,0.06566750945444891,0.18370283695688697,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,4500,0.1559944141193724,0.3044456440436239,0.07103516204664082,0.14159256670907264,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,4600,0.19753622799900142,0.45541626306438543,0.0868778091812601,0.19482112877140506,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,4700,0.19161214863869144,0.5184073889454007,0.07916329533007262,0.2111899380930329,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,4800,0.21929916698259114,0.6878815274629089,0.08028181943227371,0.2491145371776457,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,4900,0.16653825662775343,0.47661734853422055,0.07064648709057002,0.20742579059955313,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama2_7b__qwen25_72b__cross_entropy.npz,5000,0.1581463322113611,0.45937097593219567,0.06639832878210893,0.1974990743947681,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,100,0.022866911288224753,0.06873791609069223,0.01605648066823151,0.02363672607266143,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,200,0.08968359898080797,0.15968965352093523,0.06621520592222031,0.08473769144448977,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,300,0.06504050136051547,0.1727301368991247,0.0437817407359033,0.0849554393278474,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,400,0.01392872036587707,0.07273175890909415,0.005679985051700117,0.015396664226314196,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,500,0.04982597940501938,0.128425030152444,0.026417363954863434,0.04024932199681281,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,600,0.025493586059493156,0.08683967260459761,0.014687481485954805,0.03272242050690122,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,700,0.07197815500208243,0.15961513930174467,0.05895049002399224,0.11024495575189933,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,800,0.09560690448894127,0.21943722795838916,0.0615018472790158,0.11660930229439198,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,900,0.2909180759093295,0.29003945703317796,0.20669597029963996,0.16987117888069356,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,1000,0.0402304886683958,0.11385352805214614,0.02617553850087451,0.05315288198651448,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,1100,0.36051880186388713,0.46523670608891154,0.16780720322836218,0.20144887306774692,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,1200,0.005950653805632188,0.03913362295759585,0.0005186109489075458,0.004149946026239267,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,1300,0.036649194366371006,0.10687107451781705,0.02784943756652774,0.05380495380732958,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,1400,0.06193145279022308,0.1459598414842469,0.028990518381913813,0.050246691311275335,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,1500,0.07521440400847558,0.1423700890786482,0.045037389371994335,0.04780822812711124,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,1600,0.10537294437164807,0.12756067873574475,0.0943590669109084,0.07087267042735204,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,1700,0.029426922732625673,0.08281443445671952,0.019312969192482238,0.04058677417943519,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,1800,0.17311878417315796,0.45460782774669606,0.0876916913679062,0.20913217619628252,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,1900,0.057854197007617764,0.15698753890876146,0.036124121430513904,0.07976933864520024,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,2000,0.020331081807887827,0.08619946611882735,0.008793342347655263,0.026069067252998308,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,2100,0.15686946525029888,0.24079281997209714,0.10769848742852293,0.1552626757173636,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,2200,0.014775785259463976,0.06331098273150039,0.004629852184554237,0.0163402689250707,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,2300,0.09050118259152398,0.20333574393580295,0.07142414511597449,0.13609250072998622,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,2400,0.007104505389870089,0.03921959444161555,0.0005100886194321414,0.006716557730452575,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,2500,0.19249109300443268,0.2958257597549961,0.1276279602874903,0.17060793135829977,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,2600,0.02804319496319701,0.0897703265810867,0.012334234594092473,0.02573827110180083,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,2700,0.1294064413696026,0.2808271817400393,0.08045060286689953,0.15038866554181277,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,2800,0.06501741799898508,0.18248943986261904,0.05371043379827097,0.12781521655789435,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,2900,0.11164499257049475,0.22037437936222556,0.06441758375742551,0.10886808613264018,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,3000,0.013956648485173055,0.04356527479134388,0.006781103786911013,0.013568152079747273,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,3100,0.006472440013992458,0.0387035785863962,0.0005093506031940021,0.004358387315185463,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,3200,0.37057490563445156,0.31382431139128814,0.24401861417545714,0.1530596646763918,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,3300,0.13037162934247962,0.31204703026666564,0.05181025068493773,0.11630358206898643,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,3400,0.010556785018514403,0.04774615715942364,0.003330533802600946,0.015423742566856117,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,3500,0.1362104289597329,0.25311773338342575,0.07499004572931693,0.13433074924285424,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,3600,0.0636174227718194,0.15971315855034257,0.03012924480189029,0.06543046626556559,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,3700,0.06770077169435998,0.17796659871981332,0.026729862284824612,0.05883377074583292,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,3800,0.12454669192590125,0.21770101060995273,0.10143591020237254,0.13993660471973893,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,3900,0.08086986813376035,0.1644583564487191,0.07245108090554497,0.10256471982570575,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,4000,0.08338342429594509,0.20518747804172072,0.0700611082254222,0.13302683497509782,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,4100,0.05457699824843884,0.14631030724689278,0.03150634101400354,0.06900967912278635,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,4200,0.0888544211898003,0.17642540703725715,0.059570573085745544,0.07821824041767074,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,4300,0.1834944965151738,0.16574967130181253,0.16920445832741451,0.10548237832291399,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,4400,0.08586187640839923,0.19218117287401534,0.04400537784296402,0.06431681343214825,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,4500,0.13870779405750228,0.2829879087218642,0.08731137753194566,0.1407327972007467,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,4600,0.1538890932289795,0.23316711314192579,0.0968065222455228,0.1309199274753454,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,4700,0.22053333317286214,0.4614011810145964,0.09587073180580213,0.19947464666607978,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,4800,0.035723312832882444,0.12607067274315015,0.02827592460161546,0.08016775151104745,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,4900,0.11367162384078969,0.16469915322416565,0.10710220953236287,0.13102808387274303,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__Mixtral_8x7b__cross_entropy.npz,5000,0.14803932205342074,0.18056825764990236,0.1205391092310723,0.10494614401407465,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,100,0.05579066420309747,0.16327426916591084,0.013988998213371214,0.025238586245982915,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,200,0.09835313347686725,0.21711806913598758,0.05256617033781715,0.07494386637230051,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,300,0.10284755742661737,0.2111520737252466,0.03535349827299646,0.05506527332241333,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,400,0.2106020803916196,0.3545920208105958,0.07916074927659796,0.11355003887586124,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,500,0.11887437244871815,0.23808329051742994,0.07608661093230998,0.09668867297383345,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,600,0.05227377060562457,0.15314111525482876,0.02060985357739585,0.0355938585290292,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,700,0.4289137198398471,0.32377408811524977,0.33514350732502984,0.13399907802809957,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,800,0.30673927843545823,0.3550596284242651,0.1878025289586682,0.1266812945077749,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,900,0.06286630431960814,0.16945743569663982,0.030338070999541483,0.04293818263732884,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,1000,0.09098760079584464,0.21269120035892367,0.03490539298390571,0.04426986487649926,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,1100,0.1386840697076216,0.23282734299674254,0.06017000732936283,0.05980681887801813,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,1200,0.034418904792271096,0.11492221227142803,0.007401148792257157,0.02090845412263965,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,1300,0.11498699787702002,0.19018683674923595,0.03931556852260895,0.047016800920975294,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,1400,0.05359629899227647,0.16195419769647176,0.02271399266076231,0.03856829425865312,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,1500,0.09962656087333183,0.18916846028267817,0.046362923589423004,0.05798662096363677,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,1600,0.11039110292296467,0.21830287906079554,0.031954079955459624,0.0519979477187623,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,1700,0.13273773253250212,0.29561288501632305,0.05446143912173952,0.10798379743846931,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,1800,0.04214727258800574,0.14800280185131537,0.014116901220848787,0.024968617837552644,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,1900,0.045113718572124546,0.1558467373832053,0.010928259170311169,0.026023666502939417,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,2000,0.40065880252818586,0.3766467462057137,0.23223936317576613,0.13481407697856942,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,2100,0.14038910569510332,0.2703161368742348,0.05323559507509121,0.06930131750894865,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,2200,0.07958290081352823,0.1867047459343396,0.03312960747285762,0.04887500198371606,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,2300,0.09814310625416806,0.21560890394641127,0.029141723081100697,0.04686688128196204,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,2400,0.029629618353968087,0.10380023392266696,0.00513803906469111,0.013630420007837783,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,2500,0.06726371253551533,0.16921382969586524,0.018097298898076854,0.03098337867851184,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,2600,0.14505644695730707,0.27287185906527656,0.04689472127042986,0.05611709743473396,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,2700,0.06593461310249801,0.1617827257302639,0.034433654643745294,0.05279347198753617,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,2800,0.11507772036564382,0.16528870403000134,0.07550635838498813,0.05095748994806543,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,2900,0.06123064984919215,0.16169721565495138,0.02776159092488197,0.03785569962361005,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,3000,0.04029607460544272,0.13845434124156963,0.009220548804881183,0.02033444792584297,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,3100,0.11863251124366413,0.21870884329468993,0.08651328984787873,0.10323461806925287,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,3200,0.05852153016195168,0.17990432329527742,0.017791112264764715,0.03417909658359067,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,3300,0.24937505149382294,0.32785111561609526,0.10950401588837232,0.1096768441169902,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,3400,0.04271369485430662,0.1580418982780013,0.013906140725245562,0.05074739948553923,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,3500,0.13038647104740242,0.304505676789164,0.05861452184307419,0.10945236022825586,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,3600,0.205653845503725,0.34087156970751875,0.08458611797780881,0.10602340800623769,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,3700,0.17101471291321538,0.30269054999209893,0.06954346642343517,0.09371508673416683,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,3800,0.20828033321225273,0.32497907841748286,0.11918550735883779,0.13361921193693924,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,3900,0.05379278581834318,0.14353248981057587,0.013780688249146331,0.030014306940628146,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,4000,0.08352960479971978,0.2058187974388315,0.028253907146405206,0.04149900910306911,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,4100,0.14783670909023433,0.3190056442028757,0.05837646936275114,0.12395314795908265,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,4200,0.3566277771045243,0.36618222363060715,0.20368710953739072,0.12142596068058431,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,4300,0.10251699721937114,0.21926506828631673,0.03717703275850797,0.05035237750152461,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,4400,0.09643812035295317,0.19918202886554043,0.04228561687797839,0.0559439477164754,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,4500,0.06516472376595134,0.17670909067357507,0.021173734560308223,0.043396263439971064,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,4600,0.07486013846633294,0.18856811736719586,0.024729462563430542,0.033213624299173454,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,4700,0.16843205700775152,0.32201247552436435,0.061812480970637164,0.09371303515711485,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,4800,0.12181806485822352,0.21191656014788487,0.04290993468537957,0.04330600897165535,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,4900,0.03376783535160575,0.11903331200181903,0.008263288504140627,0.019444137404352385,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__deepseek_67b__cross_entropy.npz,5000,0.041265355994773475,0.1455744719205945,0.007349106204166727,0.0185337612331431,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,100,0.5118016244513158,0.8572928274166012,0.1575924571082032,0.21489750928544157,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,200,0.6382035509970895,0.9279578139951954,0.20805696183927339,0.2473037665845979,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,300,0.17572441909060063,0.34038124705161765,0.09179019904136046,0.1036311923224017,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,400,0.48738990880516225,0.637112216973349,0.18442589510330348,0.19349340646383004,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,500,0.3678465960723478,0.466694017664082,0.15500106295369265,0.14873950024323743,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,600,0.13470114610991318,0.28881483149096276,0.029190263533424056,0.07656716894145485,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,700,0.5824401731800429,1.0138471676591163,0.1687531939467734,0.22484935551230203,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,800,0.2636266134031667,0.35645319997544406,0.1347537481612933,0.10395337170685111,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,900,0.2972046596045475,0.44194364736731684,0.1323184759829258,0.1585551911123022,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,1000,0.17293829157730947,0.36640034500652285,0.06869014655012938,0.12622419629376155,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,1100,0.3180236478049042,0.6525589894426667,0.1012367004638442,0.17176693582580516,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,1200,0.1838217828180252,0.44264334249061466,0.05775289456611019,0.14197321755401013,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,1300,0.3245469977253404,0.7584406939341338,0.10140231907615237,0.20612583442570315,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,1400,0.41920532287199874,0.9667585833365222,0.11130862185499317,0.23268249488107753,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,1500,0.2023705712328287,0.3291072734775099,0.08091887941711448,0.10768235336794846,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,1600,0.4255302296655876,1.031868234041987,0.0973076544284113,0.21508173872522848,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,1700,0.20694804601488218,0.38145492062602565,0.06558492760851375,0.1221954499756555,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,1800,0.4621655980487571,0.869341323670632,0.14109162391625246,0.20350541600594,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,1900,0.40211471929698095,0.7357388619608212,0.12864558994818645,0.20274269333859748,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,2000,0.348696075506282,0.4473737293104945,0.22590035173188996,0.14347376903621858,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,2100,0.40163977472832957,0.5978513552792356,0.17954637938199253,0.18346425709467226,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,2200,0.36691302495421185,0.6224424935643164,0.13159389923248244,0.17807139905618052,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,2300,0.7350056594482378,0.9147213465655619,0.2686346819379327,0.21598405749645896,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,2400,0.5748765571728371,0.6520572269119523,0.27113935341329753,0.20462935388229184,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,2500,0.19551927463014898,0.4718373303447645,0.044186040737248564,0.11607090844741803,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,2600,0.21862268285046732,0.4313810063315009,0.06242862664824235,0.12746476122927755,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,2700,0.1458087530387918,0.3938149876428224,0.039671844919075,0.0953946716404284,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,2800,0.1898288060252652,0.4485340543610296,0.05486632661454533,0.1396751174730124,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,2900,0.21853939326315835,0.39511659251558695,0.09501729248577385,0.12293626419658295,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,3000,0.20271530854297332,0.3906392363361789,0.07252098334156405,0.1140680956888288,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,3100,0.21570929953159812,0.5972339371991368,0.0690152357030201,0.16956731185326768,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,3200,0.2621233613268027,0.5839199236944924,0.0830433914255046,0.1800869937273675,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,3300,0.2476277862392272,0.5814242948763122,0.06666155167607025,0.15724297233509524,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,3400,0.3846399409156043,0.748239199867011,0.1241467983464085,0.20086045654954848,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,3500,0.4845496647384735,0.6909620629819426,0.21170040898272102,0.20222091041447443,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,3600,0.31064687991898204,0.6840797266955739,0.11385797016133684,0.19535549684168751,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,3700,0.35836845489242863,0.5403814631942758,0.1755539991898978,0.18558029136979975,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,3800,0.47685022700248614,0.7476911431285744,0.1470391567061534,0.18499894464384073,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,3900,0.2553008849180246,0.4915867760693607,0.08221446614943745,0.14785576228832709,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,4000,0.2964347655146402,0.5543534238832857,0.12072820202672745,0.19061151846326488,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,4100,0.19874195427428276,0.49058798876205595,0.05614217441762711,0.13251956148761634,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,4200,0.4993572275661418,0.7981038455789818,0.2058909575831177,0.2384264872675093,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,4300,0.3767351798140241,0.692208275840611,0.13906301594515136,0.20495139044801122,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,4400,0.30848155451932735,0.5760897412531224,0.10895179353199412,0.193097893178183,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,4500,0.19732600228384758,0.39230446103764854,0.06822012631892826,0.11690168169666526,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,4600,0.591900419228641,0.7082350321322423,0.25850769777165905,0.20116841120069956,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,4700,0.3583906019432829,0.7485717745430294,0.10641305098295645,0.21488840655092212,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,4800,0.3677764410334312,0.6205537182305205,0.13103565454229715,0.17076536160269537,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,4900,0.15471072379198383,0.4254218122926997,0.03892734212704778,0.13981177532167702,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__llama3_70b__cross_entropy.npz,5000,0.39705165521780594,0.6013365613488636,0.1901662165777512,0.16994594355163414,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,100,0.17613564742008955,0.45211742057128307,0.06990963383446067,0.18727958656774954,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,200,0.2358283388668552,0.6104451066821965,0.08561432032506029,0.2193298897154076,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,300,0.6132444180900314,1.0482173409826954,0.2697228410474636,0.3050090496731341,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,400,0.2474923673343643,0.5569677896509466,0.1114274606608893,0.2098754771243785,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,500,0.2385739509261214,0.5982672832809235,0.08312133758971488,0.21384995799478684,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,600,0.22428509352863105,0.4583499558996755,0.11865879052715314,0.19246214413426638,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,700,0.09756782967637972,0.2740452437587458,0.03653331526300995,0.11637254757880201,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,800,0.1954525745218797,0.38745236114250775,0.10042848445954086,0.18404047658308514,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,900,0.4304487581283148,0.5062669822267947,0.264517017909339,0.2197091004611392,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,1000,0.0960523554282427,0.24401240054420456,0.04801045730991229,0.1405386301292854,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,1100,0.31899465280776834,0.7637335639294394,0.10873501149698768,0.25271604103839573,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,1200,0.22009581628248892,0.42669326624076875,0.10055845596868324,0.17001062711906095,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,1300,0.4483229131677989,0.7399353817304701,0.2240503280016569,0.2539409843324091,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,1400,0.14049032586146362,0.4009801137151445,0.06390654583631158,0.1781287530336569,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,1500,0.13345438705156176,0.3384315910787192,0.051150975940797865,0.13656824063854567,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,1600,0.14256009742947132,0.44333426871885284,0.053900746998168866,0.1575020744982783,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,1700,0.26703321879240466,0.5646652304445536,0.1113296909998203,0.21931791694277653,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,1800,0.15678762627178658,0.4141544185333503,0.06125494160611457,0.1697654177280193,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,1900,0.44645226877054234,0.7542937773510637,0.23040899203765186,0.2619639392848271,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,2000,0.48054442417185306,0.9466815883425528,0.1613642562485636,0.2600837205006905,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,2100,0.2122823757878983,0.39163297755547405,0.10680916031286737,0.15542733748776213,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,2200,0.10956260438111563,0.21227017772059648,0.0697961360291359,0.10557782188644342,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,2300,0.9703669410147923,1.1221946887366943,0.3444157180711059,0.3099672299154833,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,2400,0.15021523776588397,0.2969240638287785,0.07356447207542421,0.14188868215110348,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,2500,0.2618909216940215,0.6025473238785386,0.10920965052418634,0.22573944491624462,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,2600,0.10494974841161123,0.29608278395023896,0.043545920885426165,0.13867853929795065,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,2700,0.3992104754044253,0.6819550740566062,0.17814423664620907,0.24951381368210954,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,2800,0.2120935743436554,0.387186986629122,0.11914794687100767,0.1917390765238602,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,2900,0.22918918221037438,0.6337946632933188,0.08378663436820397,0.23093552028091274,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,3000,0.38439721313068576,0.8433737663063796,0.14237499085717295,0.2624080193791889,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,3100,0.4926318957314675,1.0333094625681591,0.1483245509892885,0.29339457140996583,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,3200,0.18469673629449665,0.5855663855737993,0.055503425006081644,0.1867959987475591,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,3300,0.16871022066570276,0.29499619761053625,0.1056709572512567,0.16967681572512588,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,3400,0.24403284199830594,0.7232213301712486,0.08139609383994915,0.22266005862853055,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,3500,0.28376146176421185,0.5805248227542331,0.14187805251804284,0.21046840885342244,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,3600,0.20969290073462918,0.5063213319012698,0.09420823075380114,0.1960793005162529,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,3700,0.280604910837408,0.774205781874523,0.09546348877869246,0.24433209954150692,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,3800,0.18206299381562896,0.45912362534388856,0.07263074060876624,0.1958608623935986,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,3900,0.28460905971737277,0.48514107936339324,0.1602644477520532,0.20471238240819156,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,4000,0.2643089897401229,0.7107811547913951,0.08749436817701893,0.23382907110374496,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,4100,0.13711502604608572,0.3323221988807104,0.04883650705525787,0.12257466666122102,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,4200,0.15116643152545847,0.3909423398331085,0.07008399413561008,0.18729676511348814,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,4300,0.12351602811532084,0.4451502202221386,0.04293464723886531,0.15266300126964644,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,4400,0.16494956733380792,0.468681621930993,0.06566750945444891,0.1837028369568869,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,4500,0.1559944141193724,0.3044456440436239,0.07103516204664082,0.14159256670907264,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,4600,0.19753622799900142,0.45541626306438543,0.0868778091812601,0.19482112877140503,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,4700,0.19161214863869144,0.5184073889454007,0.07916329533007262,0.2111899380930329,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,4800,0.21929916698259114,0.6878815274629088,0.08028181943227371,0.2491145371776457,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,4900,0.16653825662775343,0.47661734853422055,0.07064648709057002,0.20742579059955313,50
results/paper_experiment/trajectories/main/cell__M1__agnews__llama3_8b__qwen25_72b__cross_entropy.npz,5000,0.1581463322113611,0.45937097593219567,0.06639832878210893,0.1974990743947681,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,100,0.5118016244513158,0.8572928274166012,0.15759245710820316,0.21489750928544157,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,200,0.6382035509970895,0.9279578139951954,0.20805696183927339,0.2473037665845979,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,300,0.17572441909060063,0.34038124705161765,0.09179019904136046,0.10363119232240169,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,400,0.48738990880516225,0.637112216973349,0.18442589510330348,0.19349340646383006,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,500,0.3678465960723478,0.466694017664082,0.15500106295369265,0.14873950024323743,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,600,0.13470114610991318,0.28881483149096276,0.029190263533424056,0.07656716894145485,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,700,0.5824401731800429,1.0138471676591163,0.1687531939467734,0.22484935551230206,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,800,0.2636266134031667,0.356453199975444,0.1347537481612933,0.10395337170685111,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,900,0.2972046596045475,0.44194364736731684,0.1323184759829258,0.1585551911123022,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,1000,0.17293829157730947,0.36640034500652285,0.06869014655012938,0.12622419629376153,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,1100,0.31802364780490416,0.6525589894426667,0.10123670046384418,0.17176693582580516,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,1200,0.1838217828180252,0.44264334249061466,0.057752894566110186,0.14197321755401013,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,1300,0.3245469977253404,0.7584406939341338,0.10140231907615237,0.20612583442570315,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,1400,0.41920532287199874,0.9667585833365222,0.11130862185499317,0.2326824948810775,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,1500,0.2023705712328287,0.32910727347751,0.08091887941711448,0.10768235336794844,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,1600,0.4255302296655876,1.0318682340419867,0.0973076544284113,0.2150817387252285,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,1700,0.20694804601488218,0.38145492062602565,0.06558492760851375,0.12219544997565548,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,1800,0.4621655980487571,0.869341323670632,0.14109162391625246,0.20350541600594,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,1900,0.40211471929698095,0.7357388619608212,0.12864558994818645,0.20274269333859748,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,2000,0.348696075506282,0.4473737293104945,0.22590035173188996,0.14347376903621858,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,2100,0.40163977472832957,0.5978513552792356,0.17954637938199253,0.18346425709467223,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,2200,0.36691302495421185,0.6224424935643164,0.13159389923248244,0.17807139905618052,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,2300,0.7350056594482378,0.9147213465655619,0.2686346819379327,0.215984057496459,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,2400,0.5748765571728371,0.6520572269119522,0.27113935341329753,0.20462935388229184,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,2500,0.19551927463014898,0.4718373303447644,0.044186040737248564,0.11607090844741803,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,2600,0.21862268285046732,0.4313810063315009,0.06242862664824235,0.12746476122927755,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,2700,0.1458087530387918,0.3938149876428224,0.03967184491907501,0.0953946716404284,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,2800,0.1898288060252652,0.4485340543610296,0.05486632661454533,0.1396751174730124,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,2900,0.21853939326315838,0.39511659251558706,0.09501729248577385,0.12293626419658295,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,3000,0.20271530854297332,0.3906392363361789,0.07252098334156405,0.1140680956888288,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,3100,0.21570929953159812,0.5972339371991368,0.0690152357030201,0.16956731185326768,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,3200,0.2621233613268027,0.5839199236944924,0.0830433914255046,0.1800869937273675,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,3300,0.2476277862392272,0.5814242948763122,0.06666155167607025,0.1572429723350952,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,3400,0.3846399409156043,0.748239199867011,0.12414679834640849,0.20086045654954848,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,3500,0.4845496647384735,0.6909620629819426,0.21170040898272102,0.20222091041447443,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,3600,0.31064687991898204,0.6840797266955739,0.11385797016133684,0.19535549684168754,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,3700,0.35836845489242863,0.5403814631942758,0.1755539991898978,0.18558029136979978,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,3800,0.47685022700248614,0.7476911431285744,0.1470391567061534,0.18499894464384073,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,3900,0.25530088491802466,0.4915867760693607,0.08221446614943745,0.14785576228832709,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,4000,0.2964347655146402,0.5543534238832857,0.12072820202672745,0.1906115184632649,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,4100,0.19874195427428276,0.49058798876205595,0.05614217441762711,0.13251956148761634,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,4200,0.4993572275661418,0.7981038455789818,0.2058909575831177,0.2384264872675093,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,4300,0.3767351798140241,0.692208275840611,0.13906301594515136,0.20495139044801122,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,4400,0.30848155451932735,0.5760897412531224,0.10895179353199412,0.193097893178183,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,4500,0.19732600228384758,0.3923044610376485,0.06822012631892826,0.11690168169666526,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,4600,0.5919004192286409,0.7082350321322423,0.25850769777165905,0.2011684112006996,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,4700,0.3583906019432829,0.7485717745430294,0.10641305098295646,0.21488840655092215,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,4800,0.36777644103343127,0.6205537182305205,0.13103565454229715,0.17076536160269537,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,4900,0.15471072379198383,0.4254218122926997,0.03892734212704778,0.13981177532167702,50
results/paper_experiment/trajectories/main/cell__M1__agnews__qwen25_72b__llama3_70b__cross_entropy.npz,5000,0.39705165521780594,0.6013365613488636,0.1901662165777512,0.16994594355163414,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,100,0.21413532152785442,0.5931632295302155,0.07675204129722361,0.16911757334439637,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,200,0.1618405690881791,0.34918808446568994,0.08453529858555762,0.11668716063764278,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,300,0.05223932907058754,0.18496911841417885,0.020351306812964584,0.059413681461407616,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,400,0.1693010975262987,0.3692544937157321,0.07417574060756738,0.10995323246784876,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,500,0.14138344033946904,0.39407508190912965,0.06898705872878731,0.12507090894586367,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,600,0.2888424140228769,0.5162464059515789,0.15021378152246584,0.19138226857514523,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,700,0.15040798006325284,0.34128948678110577,0.06532093021892829,0.13430302022217389,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,800,0.10167279383968682,0.23000648150956376,0.08145932988478029,0.10658206185738305,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,900,0.24430870409759012,0.55583566627488,0.10866645301465779,0.18446409427765378,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,1000,0.26858694848698517,0.568656965193127,0.12298471515895573,0.20266455768858982,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,1100,0.20396398831153165,0.40352287541457443,0.09947091997396211,0.16477538252938542,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,1200,0.12331595407346209,0.31675364269356393,0.0575200830995541,0.1337189138436686,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,1300,0.12975578536285315,0.414261353633039,0.06146747493639979,0.14191055237155303,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,1400,0.16828418946196713,0.4717512015060518,0.06789144232426661,0.14358290824137301,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,1500,0.17231194417586693,0.40292632608919754,0.07891722052744607,0.1508678294422633,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,1600,0.21380034393073147,0.671046188842097,0.07743515051149057,0.2014637833921984,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,1700,0.06221822300826949,0.27340754831597824,0.021244486408079487,0.08631119472207023,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,1800,0.09640971154705605,0.36540060127234,0.04996459900840664,0.14518483876134317,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,1900,0.2842944053311251,0.5526149496098346,0.13539789703092392,0.19762613943723198,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,2000,0.07973853020334634,0.27287409915284105,0.03610128774133393,0.09924965094307243,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,2100,0.19987886185147768,0.5808748500726624,0.06768473028602474,0.17970487440046792,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,2200,0.07920063137231732,0.3060090283364645,0.03666764003279334,0.09744039163517955,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,2300,0.2666097132574784,0.6225897850704103,0.09953165670242475,0.1675920745018274,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,2400,0.10256536951258641,0.3276963636087667,0.05705245192206553,0.1475647125623513,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,2500,0.27655981247286177,0.6556095821129483,0.10330115051830542,0.2000102379683841,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,2600,0.19812997682260686,0.43935380435731797,0.0842149160728832,0.14567443465288363,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,2700,0.04053262492024931,0.16811030450859843,0.01647522957421356,0.04878936098640856,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,2800,0.1879080862674239,0.4362083471786905,0.08611006393349653,0.13637126283824164,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,2900,0.162117371278211,0.4351715250965275,0.0854457620691823,0.14572098926833213,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,3000,0.10080310223447304,0.28045403233872623,0.05143814914995252,0.11727712519697425,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,3100,0.06341076911366321,0.19010228213513944,0.02497325601840976,0.06730152584577107,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,3200,0.15991991468103092,0.4440015582283224,0.08713611978678032,0.12505556718693162,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,3300,0.15894974945368376,0.44574983550793573,0.08435887752660828,0.13171309659694758,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,3400,0.10500539303391276,0.31685928329004615,0.04934246050786104,0.1284240944590895,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,3500,0.17816164240540736,0.4414673115151752,0.08856968000733384,0.1692872029303977,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,3600,0.15143137774571425,0.3759435869540526,0.06451950253196495,0.1376298008992958,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,3700,0.10188293126882755,0.3324443516730355,0.04763937965978474,0.11909488187346201,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,3800,0.028769471134981336,0.15010495414069713,0.008156327706802198,0.04546873008439894,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,3900,0.09414161219773512,0.2391272292334832,0.06432447968900752,0.1345954412222524,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,4000,0.09023111123663557,0.2798736705000605,0.043255883103069374,0.10133452770196562,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,4100,0.1476844741602603,0.3805433871897606,0.0754982810717124,0.13641090533468195,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,4200,0.18741164126121349,0.3497138615678573,0.11760214524317567,0.1476414880884472,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,4300,0.04646572378168689,0.21124167807664815,0.021663524215997657,0.06593149834686242,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,4400,0.152921664121656,0.42520866846077093,0.06585581079978849,0.13601584366789618,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,4500,0.17099674477311172,0.4744796243167216,0.08772334096352372,0.17236289082125975,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,4600,0.13029406252747366,0.35024435510225205,0.07578310085615093,0.14769060498526426,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,4700,0.04591414554531612,0.22835017849355135,0.01509593248895905,0.061585004794370374,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,4800,0.05509305281331731,0.24151721404273058,0.02215189932115329,0.07972476409017608,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,4900,0.3546115896354115,0.6902142485093301,0.16748609185601193,0.2161538867325875,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__deepseek_67b__llama3_70b__cross_entropy.npz,5000,0.1088151587179824,0.3599072576832502,0.05515994303828084,0.14982288587182138,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,100,0.058658244214162485,0.23597147803102256,0.013593073823576381,0.03191544230199491,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,200,0.19115995988205153,0.36704531554382214,0.072721582733082,0.08301778615362093,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,300,0.10424708199267041,0.28221816705628777,0.03747341807802713,0.06427420567805478,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,400,0.09161898352495608,0.27630356254382427,0.03637975473120834,0.05396145003534388,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,500,0.24052285229238224,0.29926546712107654,0.13945230918689258,0.08729982784233785,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,600,0.12919147022799388,0.3084636813843978,0.04721693109394113,0.0585898891266914,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,700,0.09748362351139264,0.28970021062062884,0.03470120916060034,0.06209275200767277,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,800,0.1852018289983864,0.3760051111937066,0.0685962070246599,0.07704674335314696,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,900,0.14664776622855052,0.3349428339758072,0.05640118986891929,0.08279495633632972,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,1000,0.1989779070672999,0.37294078253264523,0.11106026954435096,0.10893101083359948,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,1100,0.1659982548434258,0.382152264751747,0.05339348328711132,0.08107119003789723,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,1200,0.19849617783846973,0.43056512452704615,0.08611004550350533,0.1000838044967046,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,1300,0.23228701142535862,0.3675472923957952,0.10797712528402643,0.09832874071432239,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,1400,0.12331197202975551,0.3577895212990341,0.04432473246980807,0.06591166874252263,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,1500,0.16728009537291666,0.34237430693350585,0.05837898174604301,0.06572919713731777,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,1600,0.03514277329235123,0.19094148711120457,0.004554321373198328,0.021433980325154787,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,1700,0.12663994146080867,0.31970840502089154,0.04715968788201546,0.08244524689383378,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,1800,0.19678915090133933,0.47959245589815663,0.07966371280208846,0.11697587603007002,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,1900,0.07917551049806053,0.3112190708905804,0.02288804540042673,0.0495831862909354,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,2000,0.10718345771038618,0.25510975411886483,0.050932356774568685,0.07218588191249141,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,2100,0.08746376974176963,0.30277889247220274,0.023632188178488427,0.04881337332123884,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,2200,0.1573268938505098,0.3658775229089643,0.07034845365629043,0.10043505786258575,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,2300,0.07610412706237493,0.24554012255406538,0.022446786537073424,0.04266918259171575,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,2400,0.052731174317141284,0.16463753796174782,0.010295227289099157,0.02788544671047116,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,2500,0.17799354484063634,0.4009987374277174,0.06303437833731741,0.08230766762424492,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,2600,0.2635712172516148,0.4976728311989201,0.09115285953275834,0.10760064516280758,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,2700,0.09189978794327557,0.210583149623237,0.03849437791443539,0.04360488039580724,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,2800,0.22002990615063012,0.340829943454453,0.15485739422529654,0.08452331110814344,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,2900,0.06956153555658717,0.20215519606997723,0.019493622431956608,0.04617774761321628,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,3000,0.2834242020118057,0.4798481312733715,0.11367549210286039,0.12993878312610926,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,3100,0.14736745651273714,0.3514584288672609,0.04545122811968463,0.07547838410932683,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,3200,0.07129690096393713,0.2203821155197794,0.025681613597298907,0.0420925479034536,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,3300,0.10516029309059624,0.30166574374400745,0.03759233711725281,0.07212669356128192,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,3400,0.07970314535561468,0.253346140036639,0.022504251016720118,0.04556148723045421,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,3500,0.18588345660606517,0.4039800243324477,0.07711559524097569,0.11317041077986094,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,3600,0.20963498133072622,0.49285446254968585,0.059366762791147665,0.10481685597958369,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,3700,0.22489642393296547,0.40723730165613037,0.10392019967967661,0.11719485712686277,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,3800,0.14882151822469214,0.33009307115780173,0.05648208579451772,0.08403033997096183,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,3900,0.21908062869520212,0.5058058708937417,0.07508400278391733,0.1270990193458556,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,4000,0.11129014369876312,0.2959671069252307,0.045833940657202095,0.06314337915297973,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,4100,0.1032525393367365,0.20814093213289833,0.05710711727738154,0.053493371778177985,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,4200,0.24629050108050182,0.5293120333756689,0.07604981662134375,0.12586884863735773,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,4300,0.18700633263364427,0.44845291691393213,0.07338109393144014,0.10693062891849145,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,4400,0.1303239469575743,0.3341926738858339,0.05258696582638168,0.09160218104824648,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,4500,0.08461184997612678,0.21898381194766237,0.027380510118587064,0.04326342396999763,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,4600,0.09031395660498008,0.2979316358996221,0.0279821338652797,0.04591249614412606,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,4700,0.0682884355012028,0.23434499926493543,0.020249279911893653,0.042493787914481586,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,4800,0.23139295212064226,0.4616118733294289,0.0820677828671708,0.11304421601819908,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,4900,0.12403173678382029,0.35996639157665866,0.0494602501732346,0.07837336664148122,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__Mixtral_8x7b__cross_entropy.npz,5000,0.15921947139622927,0.36916715911011055,0.06037145218273267,0.09858901741174796,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,100,0.2776622887835222,0.4453420573115888,0.06610251284050926,0.0851787728562492,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,200,0.2001932183351038,0.3507306139662334,0.059888161977966876,0.07080154314968819,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,300,0.12943885338301864,0.3137144168482891,0.032870599058039,0.04737372508455317,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,400,0.2984548138431884,0.4973892199730181,0.10428579142117919,0.11172738664754507,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,500,0.33217580033750527,0.444596062106603,0.11281164430967397,0.10812236367853657,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,600,0.15891559422807086,0.3084928683080764,0.06307548284187667,0.06996082314956648,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,700,0.23548639053035816,0.3867329277055402,0.08837924828155087,0.08782096337509199,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,800,0.21453098450186509,0.37375917177335033,0.054373803912688305,0.06761382136528002,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,900,0.40650892240423675,0.531779488190705,0.12253982727857682,0.1110755020586385,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,1000,0.3071606112563919,0.42759604252799277,0.11519103926267937,0.09120935629247581,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,1100,0.26541523249392573,0.43427878573879064,0.08631230365343678,0.1091311635294395,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,1200,0.36711148259484644,0.49574708762521497,0.11716846432517272,0.11095793925866032,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,1300,0.31488476142669486,0.47888891338514933,0.11301850531754432,0.12422483668547762,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,1400,0.2645385222460407,0.37223576174730033,0.10948320895434077,0.11144119069390176,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,1500,0.2097641449644187,0.4088388769656401,0.06946863394422628,0.0721379188673654,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,1600,0.265924005031831,0.403372883767402,0.09365457971078756,0.10748128845447044,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,1700,0.40858188040338783,0.5368302792459513,0.12443021167401548,0.11628375190201315,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,1800,0.24499158018583117,0.42048023569428294,0.06959950552186506,0.08480106856394953,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,1900,0.22886987599359024,0.40882965107152275,0.07488853011571125,0.08226285759936514,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,2000,0.15837381588255117,0.3213658468443099,0.03907173255884181,0.05805194638874471,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,2100,0.21361653937555705,0.4342734827031113,0.0549296712976008,0.07393922171249519,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,2200,0.14404704174826144,0.3294159829680646,0.031751137931973476,0.05222748971733605,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,2300,0.13646311248823959,0.3204416162329086,0.03153251386069284,0.05489715730485655,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,2400,0.3438920587207764,0.5671564101762333,0.10581306383109533,0.11655320732290417,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,2500,0.1359178129654472,0.28801910267187725,0.03825031022613885,0.05172886755710164,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,2600,0.32673546476193704,0.4925201507318021,0.09925672628779585,0.11053429119988722,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,2700,0.11640492382216305,0.2642066519295163,0.04265327202681416,0.05054838514698445,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,2800,0.27286312950087216,0.4531574785476184,0.09624643229345575,0.1105449748533577,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,2900,0.23049650619519554,0.3983331352344197,0.08464508144665636,0.101557339778383,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,3000,0.2905256610059659,0.40798927655309447,0.1082082693442712,0.09362178603607763,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,3100,0.14832650346842027,0.2834535187652877,0.03492258651552509,0.0521817972477931,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,3200,0.14220380587514642,0.3049408445411917,0.03808633468364534,0.054715885022888315,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,3300,0.19410568696893804,0.35735062905817716,0.06316867550828902,0.0737394968271716,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,3400,0.30522605581099216,0.4647090901239036,0.1320781587996838,0.10927601026397692,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,3500,0.15998339437647538,0.3607851807862905,0.04247171278750901,0.060467960250460105,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,3600,0.27162904490667517,0.4670867463920851,0.07657033776076085,0.10283776863296407,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,3700,0.17512065935518947,0.3580540128377123,0.043295071227572555,0.048313933829536915,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,3800,0.18497841003349313,0.3847559673310409,0.04549716404734705,0.04895828800969192,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,3900,0.10926593785096297,0.2578613800149655,0.02103669348484273,0.03502013785580861,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,4000,0.20964874831415478,0.4225333516421169,0.05600692814781837,0.07236990765043466,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,4100,0.237521563379684,0.41213512161921356,0.08507175249298096,0.08316833865768988,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,4200,0.17700308567609382,0.35510290923673415,0.06027516683196914,0.07748244567667559,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,4300,0.1981534011585887,0.35314980872557167,0.0782466217688333,0.07361788142764578,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,4400,0.14546827559038777,0.3519505767847955,0.04922297310254517,0.08040378480356762,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,4500,0.12328991017711514,0.312241655447191,0.02964848291663238,0.04373185688110962,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,4600,0.279050189614713,0.46102661332187755,0.1157022594998363,0.11297327094351141,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,4700,0.2249903466771862,0.426287703598732,0.06808735456742204,0.09348992275124082,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,4800,0.11170016424869413,0.26277208373197203,0.05007815420873421,0.06080207505370291,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,4900,0.1668905860406361,0.33294114783074263,0.07528704868794013,0.0858434910637125,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__deepseek_67b__cross_entropy.npz,5000,0.09604846064042166,0.25469016028090186,0.02481434614746435,0.04514384565698185,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,100,0.21413532152785442,0.5931632295302155,0.07675204129722361,0.16911757334439637,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,200,0.1618405690881791,0.34918808446568994,0.08453529858555762,0.11668716063764278,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,300,0.05223932907058754,0.18496911841417885,0.02035130681296458,0.059413681461407616,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,400,0.1693010975262987,0.3692544937157321,0.07417574060756738,0.10995323246784876,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,500,0.14138344033946904,0.39407508190912965,0.06898705872878731,0.12507090894586367,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,600,0.2888424140228769,0.5162464059515789,0.15021378152246578,0.19138226857514523,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,700,0.15040798006325284,0.34128948678110577,0.06532093021892829,0.13430302022217389,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,800,0.10167279383968683,0.23000648150956376,0.08145932988478029,0.10658206185738305,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,900,0.24430870409759017,0.55583566627488,0.10866645301465779,0.18446409427765378,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,1000,0.26858694848698517,0.5686569651931269,0.1229847151589557,0.20266455768858982,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,1100,0.20396398831153165,0.40352287541457443,0.0994709199739621,0.16477538252938542,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,1200,0.12331595407346209,0.31675364269356393,0.0575200830995541,0.13371891384366857,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,1300,0.12975578536285315,0.414261353633039,0.06146747493639979,0.14191055237155303,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,1400,0.16828418946196713,0.4717512015060518,0.06789144232426661,0.14358290824137301,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,1500,0.1723119441758669,0.40292632608919754,0.07891722052744607,0.1508678294422633,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,1600,0.21380034393073147,0.671046188842097,0.07743515051149057,0.2014637833921984,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,1700,0.06221822300826949,0.2734075483159782,0.021244486408079487,0.08631119472207026,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,1800,0.09640971154705605,0.36540060127234,0.04996459900840665,0.14518483876134317,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,1900,0.2842944053311251,0.5526149496098346,0.13539789703092392,0.19762613943723198,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,2000,0.07973853020334634,0.272874099152841,0.03610128774133393,0.09924965094307243,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,2100,0.19987886185147768,0.5808748500726624,0.06768473028602474,0.17970487440046792,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,2200,0.07920063137231732,0.3060090283364645,0.036667640032793346,0.09744039163517956,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,2300,0.2666097132574784,0.6225897850704102,0.09953165670242477,0.16759207450182734,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,2400,0.10256536951258642,0.3276963636087666,0.05705245192206554,0.14756471256235126,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,2500,0.27655981247286177,0.6556095821129483,0.10330115051830542,0.2000102379683841,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,2600,0.19812997682260686,0.43935380435731797,0.0842149160728832,0.14567443465288363,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,2700,0.04053262492024931,0.16811030450859843,0.01647522957421356,0.048789360986408556,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,2800,0.18790808626742395,0.43620834717869045,0.08611006393349652,0.13637126283824164,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,2900,0.162117371278211,0.4351715250965275,0.0854457620691823,0.1457209892683321,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,3000,0.10080310223447304,0.2804540323387263,0.05143814914995252,0.11727712519697425,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,3100,0.06341076911366321,0.19010228213513944,0.024973256018409756,0.06730152584577107,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,3200,0.15991991468103095,0.4440015582283224,0.08713611978678032,0.12505556718693162,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,3300,0.15894974945368376,0.44574983550793573,0.08435887752660828,0.13171309659694758,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,3400,0.10500539303391276,0.31685928329004615,0.04934246050786104,0.12842409445908948,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,3500,0.17816164240540736,0.4414673115151752,0.08856968000733384,0.16928720293039773,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,3600,0.15143137774571425,0.3759435869540526,0.06451950253196495,0.1376298008992958,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,3700,0.10188293126882755,0.3324443516730355,0.04763937965978474,0.11909488187346201,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,3800,0.028769471134981336,0.15010495414069713,0.008156327706802196,0.04546873008439894,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,3900,0.09414161219773512,0.2391272292334832,0.06432447968900752,0.1345954412222524,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,4000,0.09023111123663557,0.2798736705000605,0.043255883103069374,0.10133452770196562,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,4100,0.1476844741602603,0.3805433871897606,0.0754982810717124,0.13641090533468198,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,4200,0.18741164126121349,0.3497138615678573,0.11760214524317568,0.1476414880884472,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,4300,0.04646572378168689,0.21124167807664815,0.021663524215997657,0.06593149834686242,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,4400,0.152921664121656,0.42520866846077093,0.06585581079978851,0.13601584366789615,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,4500,0.17099674477311175,0.4744796243167216,0.08772334096352372,0.17236289082125975,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,4600,0.13029406252747366,0.35024435510225205,0.07578310085615093,0.14769060498526426,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,4700,0.04591414554531612,0.22835017849355135,0.01509593248895905,0.06158500479437038,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,4800,0.05509305281331731,0.24151721404273058,0.022151899321153287,0.07972476409017608,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,4900,0.3546115896354115,0.6902142485093301,0.1674860918560119,0.2161538867325875,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__llama3_70b__cross_entropy.npz,5000,0.1088151587179824,0.3599072576832502,0.05515994303828084,0.1498228858718214,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,100,0.06626944844617477,0.2907811136916644,0.04035174130829417,0.15221374854361586,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,200,0.06089655608499009,0.2799956597410988,0.03368929597942844,0.14008760214677826,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,300,0.17203076289125055,0.5191833647862987,0.07480210404383734,0.16626308766203804,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,400,0.11611449543325081,0.34882969916787376,0.06477143980250463,0.16637868064843528,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,500,0.025465148967373084,0.13829890172021428,0.016315727040823114,0.08287823488803246,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,600,0.06809988672012092,0.29747717816664954,0.045056810745818715,0.16630623653112656,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,700,0.04567217870532567,0.2836730272980617,0.023677811477767142,0.10802155861552376,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,800,0.11438525300509739,0.32258275712606527,0.08605855456559591,0.1462409372932168,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,900,0.009463207370104029,0.059035334997854204,0.003021173630779982,0.0278267895101369,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,1000,0.15658517760398358,0.4927240096362911,0.10213766568144479,0.19993369643516726,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,1100,0.03345962900057663,0.23272738320144884,0.020730219934526832,0.12699877407205726,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,1200,0.019984379445597437,0.08775952515617946,0.012158980763041323,0.06180466628065592,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,1300,0.09008767129612426,0.35050129988015216,0.04811312009323488,0.16408776188199226,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,1400,0.11357583236188822,0.36694962883799304,0.06430875900952382,0.173889785479048,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,1500,0.04504228951679592,0.19681244647302085,0.025143652042813,0.0948776760166,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,1600,0.05084992871695465,0.21869790590669386,0.023979924178744477,0.09022944225820277,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,1700,0.01537280548835134,0.1414173995477817,0.007741059985204247,0.07249247574818717,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,1800,0.04063162658532161,0.20335780469389905,0.03209972717005732,0.14412246058181244,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,1900,0.18323223856317697,0.546130109367037,0.08522070026770595,0.2074139264146976,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,2000,0.032939833595765335,0.18421853660101473,0.01996335348080759,0.10900046296162187,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,2100,0.05400776699643503,0.29370865418801506,0.02850201142054728,0.12883301414978146,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,2200,0.08032146874044982,0.2652534716417896,0.05394640809514357,0.14449968870068206,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,2300,0.05553656766228749,0.3025027280802549,0.023196042678603087,0.11855559485711968,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,2400,0.16355744943702963,0.2965982187273189,0.11265828197653927,0.17067741946095638,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,2500,0.04046821893954285,0.18489166389470862,0.020162711314440054,0.07471616548547039,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,2600,0.11887525400942196,0.4816240827207844,0.06108259745259661,0.18201131277419227,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,2700,0.16484101159659087,0.44015607533749185,0.11928043754922588,0.17748417347270481,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,2800,0.09177736555908429,0.30304325325851916,0.05583172542148833,0.16775362371747865,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,2900,0.006997223096384579,0.05674522335795513,0.0010384117105886037,0.01799620444902461,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,3000,0.05541963467911661,0.3268815036904016,0.027118521314741104,0.14787594472346088,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,3100,0.012051174389232705,0.057655498457172084,0.004150745954795575,0.02330225421524565,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,3200,0.11074918027608398,0.3821343500093619,0.07427040115193145,0.13821866726196677,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,3300,0.06015868896350072,0.21151451110443997,0.047264421700927546,0.1445824068104006,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,3400,0.02293617424868475,0.15080922998613736,0.009111224249723543,0.0719853661697879,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,3500,0.1654956656004256,0.27743461560716676,0.13595107919095326,0.13409357685360476,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,3600,0.04456903245062845,0.2683347976798787,0.020288489811248048,0.11770291322964847,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,3700,0.014461891312130534,0.1464302857990463,0.003931424683069378,0.04968207789393225,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,3800,0.21283597507906546,0.4203442616630011,0.13150703150842052,0.19803291585629632,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,3900,0.08675049775046575,0.36623493480658126,0.042076204067096855,0.19373882666241812,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,4000,0.016361413124550892,0.12957530914455484,0.0049295747305350525,0.051921653428547425,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,4100,0.054866031208397496,0.2254740324786461,0.030913157342169085,0.09626424839796224,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,4200,0.08470274720731837,0.3324431198906339,0.0479455724477749,0.1690857957869644,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,4300,0.14022771920845908,0.32593229056560946,0.09672499946375683,0.1896117662704305,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,4400,0.026230510438949955,0.19751428581207744,0.01369730872801921,0.09116415630557355,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,4500,0.02993043760326398,0.1522392712537875,0.023377910049572098,0.10640678942686593,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,4600,0.02122716775789632,0.12651418936887018,0.009283173899678997,0.06591603882826878,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,4700,0.07905838586202166,0.29193036483481605,0.06423137733042064,0.15820474470065984,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,4800,0.01073157927419796,0.08985562003689034,0.004470107120261501,0.033471519072110906,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,4900,0.11260384142632052,0.3739131694132943,0.05262285288737689,0.15558352427861266,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama2_7b__qwen25_72b__cross_entropy.npz,5000,0.066402351235921,0.3831360594669417,0.027924097249763153,0.11458704644177432,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,100,0.058658244214162485,0.23597147803102256,0.01359307382357638,0.03191544230199491,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,200,0.1911599598820515,0.36704531554382214,0.072721582733082,0.08301778615362093,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,300,0.10424708199267041,0.28221816705628777,0.03747341807802713,0.06427420567805477,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,400,0.09161898352495608,0.27630356254382427,0.03637975473120834,0.053961450035343896,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,500,0.24052285229238224,0.29926546712107654,0.13945230918689258,0.08729982784233785,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,600,0.12919147022799388,0.3084636813843978,0.04721693109394113,0.0585898891266914,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,700,0.09748362351139264,0.28970021062062884,0.03470120916060034,0.06209275200767277,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,800,0.1852018289983864,0.3760051111937066,0.0685962070246599,0.07704674335314696,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,900,0.14664776622855052,0.3349428339758072,0.05640118986891929,0.08279495633632972,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,1000,0.19897790706729984,0.37294078253264523,0.11106026954435097,0.10893101083359949,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,1100,0.1659982548434258,0.382152264751747,0.05339348328711132,0.08107119003789723,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,1200,0.19849617783846973,0.43056512452704615,0.08611004550350534,0.1000838044967046,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,1300,0.23228701142535862,0.3675472923957952,0.10797712528402643,0.09832874071432239,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,1400,0.12331197202975551,0.3577895212990341,0.04432473246980807,0.06591166874252263,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,1500,0.16728009537291666,0.34237430693350585,0.058378981746043,0.06572919713731779,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,1600,0.03514277329235123,0.19094148711120457,0.004554321373198328,0.021433980325154787,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,1700,0.12663994146080867,0.31970840502089154,0.04715968788201546,0.08244524689383376,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,1800,0.19678915090133933,0.47959245589815663,0.07966371280208846,0.11697587603007002,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,1900,0.07917551049806053,0.3112190708905804,0.02288804540042673,0.0495831862909354,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,2000,0.10718345771038618,0.25510975411886483,0.050932356774568685,0.07218588191249141,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,2100,0.08746376974176963,0.30277889247220274,0.023632188178488434,0.048813373321238834,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,2200,0.1573268938505098,0.3658775229089643,0.07034845365629042,0.10043505786258576,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,2300,0.07610412706237493,0.24554012255406538,0.022446786537073424,0.04266918259171576,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,2400,0.052731174317141284,0.16463753796174782,0.010295227289099158,0.02788544671047116,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,2500,0.17799354484063634,0.4009987374277174,0.06303437833731743,0.08230766762424492,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,2600,0.2635712172516148,0.4976728311989201,0.09115285953275834,0.10760064516280757,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,2700,0.09189978794327557,0.210583149623237,0.038494377914435385,0.04360488039580724,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,2800,0.2200299061506301,0.340829943454453,0.15485739422529654,0.08452331110814344,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,2900,0.06956153555658717,0.20215519606997723,0.019493622431956608,0.04617774761321628,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,3000,0.2834242020118057,0.4798481312733715,0.11367549210286039,0.12993878312610926,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,3100,0.14736745651273714,0.35145842886726086,0.045451228119684633,0.07547838410932683,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,3200,0.07129690096393713,0.2203821155197794,0.025681613597298907,0.0420925479034536,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,3300,0.10516029309059624,0.30166574374400745,0.03759233711725281,0.07212669356128192,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,3400,0.07970314535561468,0.253346140036639,0.022504251016720118,0.04556148723045421,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,3500,0.18588345660606517,0.4039800243324477,0.07711559524097569,0.11317041077986094,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,3600,0.20963498133072622,0.49285446254968585,0.059366762791147665,0.10481685597958369,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,3700,0.22489642393296547,0.40723730165613037,0.1039201996796766,0.11719485712686277,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,3800,0.14882151822469214,0.33009307115780173,0.05648208579451771,0.08403033997096185,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,3900,0.21908062869520212,0.5058058708937417,0.07508400278391733,0.1270990193458556,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,4000,0.11129014369876311,0.2959671069252307,0.045833940657202095,0.06314337915297973,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,4100,0.1032525393367365,0.2081409321328983,0.05710711727738153,0.053493371778177985,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,4200,0.24629050108050182,0.5293120333756689,0.07604981662134375,0.12586884863735773,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,4300,0.18700633263364425,0.44845291691393213,0.07338109393144014,0.10693062891849145,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,4400,0.1303239469575743,0.3341926738858339,0.05258696582638168,0.0916021810482465,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,4500,0.08461184997612678,0.21898381194766237,0.027380510118587064,0.04326342396999763,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,4600,0.09031395660498008,0.29793163589962207,0.0279821338652797,0.04591249614412606,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,4700,0.0682884355012028,0.23434499926493543,0.02024927991189365,0.042493787914481586,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,4800,0.23139295212064226,0.4616118733294289,0.0820677828671708,0.11304421601819908,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,4900,0.12403173678382029,0.35996639157665866,0.049460250173234604,0.07837336664148122,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__Mixtral_8x7b__cross_entropy.npz,5000,0.15921947139622925,0.36916715911011055,0.060371452182732654,0.09858901741174796,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,100,0.2776622887835222,0.4453420573115888,0.06610251284050928,0.0851787728562492,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,200,0.2001932183351038,0.3507306139662334,0.059888161977966876,0.07080154314968819,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,300,0.12943885338301864,0.3137144168482891,0.032870599058039005,0.04737372508455317,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,400,0.2984548138431884,0.4973892199730181,0.1042857914211792,0.11172738664754506,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,500,0.33217580033750527,0.444596062106603,0.11281164430967397,0.10812236367853656,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,600,0.15891559422807086,0.3084928683080764,0.06307548284187667,0.06996082314956648,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,700,0.23548639053035816,0.3867329277055402,0.08837924828155087,0.08782096337509201,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,800,0.21453098450186509,0.37375917177335033,0.0543738039126883,0.06761382136528002,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,900,0.40650892240423675,0.531779488190705,0.12253982727857682,0.11107550205863849,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,1000,0.3071606112563919,0.42759604252799277,0.11519103926267937,0.09120935629247581,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,1100,0.26541523249392573,0.43427878573879064,0.08631230365343678,0.10913116352943947,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,1200,0.3671114825948464,0.49574708762521497,0.11716846432517272,0.11095793925866032,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,1300,0.31488476142669486,0.47888891338514933,0.11301850531754432,0.12422483668547764,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,1400,0.2645385222460407,0.37223576174730033,0.10948320895434077,0.11144119069390176,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,1500,0.2097641449644187,0.4088388769656401,0.06946863394422628,0.0721379188673654,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,1600,0.265924005031831,0.403372883767402,0.09365457971078754,0.10748128845447046,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,1700,0.40858188040338783,0.5368302792459513,0.12443021167401548,0.11628375190201314,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,1800,0.24499158018583117,0.42048023569428294,0.06959950552186507,0.08480106856394953,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,1900,0.22886987599359024,0.40882965107152275,0.07488853011571125,0.08226285759936514,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,2000,0.15837381588255117,0.3213658468443099,0.03907173255884181,0.05805194638874471,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,2100,0.21361653937555705,0.4342734827031113,0.0549296712976008,0.07393922171249519,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,2200,0.14404704174826144,0.3294159829680646,0.031751137931973476,0.05222748971733605,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,2300,0.13646311248823959,0.3204416162329086,0.03153251386069284,0.05489715730485655,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,2400,0.3438920587207764,0.5671564101762333,0.10581306383109534,0.11655320732290417,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,2500,0.1359178129654472,0.28801910267187725,0.03825031022613885,0.05172886755710164,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,2600,0.32673546476193704,0.4925201507318021,0.09925672628779585,0.11053429119988722,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,2700,0.11640492382216305,0.2642066519295163,0.04265327202681416,0.05054838514698445,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,2800,0.27286312950087216,0.4531574785476183,0.09624643229345575,0.1105449748533577,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,2900,0.23049650619519557,0.3983331352344197,0.08464508144665636,0.10155733977838298,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,3000,0.2905256610059659,0.40798927655309447,0.1082082693442712,0.09362178603607763,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,3100,0.14832650346842027,0.2834535187652877,0.03492258651552509,0.0521817972477931,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,3200,0.14220380587514642,0.3049408445411917,0.03808633468364534,0.054715885022888315,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,3300,0.194105686968938,0.35735062905817716,0.06316867550828902,0.0737394968271716,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,3400,0.30522605581099216,0.4647090901239036,0.1320781587996838,0.1092760102639769,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,3500,0.15998339437647538,0.3607851807862905,0.042471712787509,0.060467960250460105,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,3600,0.27162904490667517,0.4670867463920851,0.07657033776076085,0.10283776863296404,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,3700,0.17512065935518947,0.3580540128377123,0.04329507122757256,0.048313933829536915,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,3800,0.18497841003349313,0.3847559673310409,0.04549716404734705,0.04895828800969194,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,3900,0.10926593785096297,0.2578613800149655,0.021036693484842734,0.03502013785580862,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,4000,0.20964874831415478,0.4225333516421169,0.056006928147818366,0.07236990765043466,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,4100,0.237521563379684,0.41213512161921356,0.08507175249298096,0.08316833865768986,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,4200,0.17700308567609382,0.35510290923673415,0.06027516683196914,0.07748244567667559,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,4300,0.1981534011585887,0.35314980872557167,0.07824662176883329,0.07361788142764578,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,4400,0.14546827559038777,0.3519505767847955,0.04922297310254517,0.08040378480356762,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,4500,0.12328991017711514,0.312241655447191,0.02964848291663238,0.04373185688110962,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,4600,0.279050189614713,0.46102661332187755,0.1157022594998363,0.11297327094351141,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,4700,0.2249903466771862,0.4262877035987319,0.06808735456742204,0.09348992275124082,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,4800,0.11170016424869413,0.26277208373197203,0.0500781542087342,0.06080207505370289,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,4900,0.16689058604063609,0.33294114783074263,0.07528704868794013,0.0858434910637125,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__deepseek_67b__cross_entropy.npz,5000,0.09604846064042166,0.25469016028090186,0.02481434614746435,0.045143845656981846,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,100,0.21413532152785442,0.5931632295302155,0.07675204129722361,0.16911757334439642,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,200,0.1618405690881791,0.34918808446568994,0.08453529858555762,0.11668716063764278,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,300,0.05223932907058754,0.18496911841417885,0.020351306812964584,0.059413681461407616,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,400,0.1693010975262987,0.3692544937157321,0.07417574060756738,0.10995323246784876,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,500,0.14138344033946904,0.39407508190912965,0.06898705872878731,0.12507090894586367,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,600,0.2888424140228769,0.5162464059515789,0.15021378152246584,0.19138226857514523,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,700,0.15040798006325284,0.34128948678110577,0.06532093021892829,0.13430302022217389,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,800,0.10167279383968683,0.23000648150956376,0.08145932988478029,0.10658206185738305,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,900,0.24430870409759012,0.55583566627488,0.10866645301465777,0.1844640942776538,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,1000,0.26858694848698517,0.568656965193127,0.1229847151589557,0.20266455768858982,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,1100,0.2039639883115316,0.40352287541457443,0.09947091997396211,0.16477538252938542,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,1200,0.12331595407346209,0.31675364269356393,0.0575200830995541,0.1337189138436686,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,1300,0.12975578536285315,0.414261353633039,0.06146747493639979,0.14191055237155303,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,1400,0.16828418946196713,0.4717512015060518,0.06789144232426661,0.14358290824137301,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,1500,0.17231194417586693,0.40292632608919754,0.07891722052744607,0.15086782944226332,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,1600,0.21380034393073147,0.671046188842097,0.07743515051149057,0.20146378339219842,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,1700,0.06221822300826949,0.2734075483159782,0.021244486408079487,0.08631119472207026,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,1800,0.09640971154705605,0.36540060127234,0.049964599008406656,0.14518483876134317,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,1900,0.2842944053311251,0.5526149496098346,0.13539789703092392,0.19762613943723198,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,2000,0.07973853020334634,0.272874099152841,0.03610128774133393,0.09924965094307243,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,2100,0.19987886185147768,0.5808748500726624,0.06768473028602474,0.17970487440046792,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,2200,0.07920063137231732,0.3060090283364645,0.036667640032793346,0.09744039163517955,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,2300,0.2666097132574784,0.6225897850704103,0.09953165670242475,0.1675920745018274,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,2400,0.10256536951258641,0.3276963636087667,0.05705245192206554,0.1475647125623513,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,2500,0.27655981247286177,0.6556095821129483,0.10330115051830542,0.20001023796838407,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,2600,0.19812997682260686,0.43935380435731797,0.0842149160728832,0.14567443465288363,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,2700,0.04053262492024931,0.16811030450859843,0.01647522957421356,0.04878936098640856,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,2800,0.18790808626742395,0.43620834717869045,0.08611006393349653,0.13637126283824164,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,2900,0.162117371278211,0.4351715250965275,0.0854457620691823,0.1457209892683321,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,3000,0.10080310223447304,0.28045403233872623,0.05143814914995252,0.11727712519697425,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,3100,0.06341076911366321,0.19010228213513944,0.02497325601840976,0.06730152584577107,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,3200,0.15991991468103092,0.4440015582283224,0.0871361197867803,0.1250555671869316,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,3300,0.15894974945368376,0.44574983550793573,0.08435887752660828,0.13171309659694758,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,3400,0.10500539303391276,0.31685928329004615,0.04934246050786104,0.1284240944590895,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,3500,0.17816164240540736,0.4414673115151752,0.08856968000733384,0.1692872029303977,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,3600,0.15143137774571425,0.3759435869540526,0.06451950253196495,0.1376298008992958,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,3700,0.10188293126882755,0.33244435167303543,0.04763937965978474,0.11909488187346201,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,3800,0.028769471134981336,0.15010495414069713,0.008156327706802196,0.04546873008439894,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,3900,0.09414161219773512,0.2391272292334832,0.06432447968900752,0.1345954412222524,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,4000,0.09023111123663557,0.2798736705000605,0.043255883103069374,0.10133452770196562,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,4100,0.1476844741602603,0.3805433871897606,0.0754982810717124,0.13641090533468195,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,4200,0.18741164126121349,0.3497138615678573,0.11760214524317567,0.1476414880884472,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,4300,0.04646572378168689,0.21124167807664815,0.021663524215997657,0.06593149834686242,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,4400,0.152921664121656,0.42520866846077093,0.06585581079978849,0.13601584366789618,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,4500,0.17099674477311172,0.4744796243167216,0.08772334096352372,0.17236289082125975,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,4600,0.13029406252747366,0.35024435510225205,0.07578310085615093,0.14769060498526426,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,4700,0.04591414554531612,0.22835017849355135,0.015095932488959048,0.061585004794370374,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,4800,0.05509305281331731,0.24151721404273058,0.022151899321153287,0.07972476409017608,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,4900,0.3546115896354115,0.6902142485093301,0.1674860918560119,0.2161538867325875,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__llama3_70b__cross_entropy.npz,5000,0.1088151587179824,0.3599072576832502,0.05515994303828085,0.1498228858718214,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,100,0.06626944844617477,0.2907811136916644,0.04035174130829417,0.15221374854361583,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,200,0.06089655608499009,0.2799956597410988,0.03368929597942845,0.14008760214677826,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,300,0.17203076289125055,0.5191833647862987,0.07480210404383734,0.16626308766203804,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,400,0.11611449543325081,0.34882969916787376,0.06477143980250463,0.16637868064843528,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,500,0.025465148967373084,0.13829890172021428,0.016315727040823114,0.08287823488803245,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,600,0.06809988672012092,0.29747717816664954,0.045056810745818715,0.16630623653112656,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,700,0.04567217870532567,0.2836730272980617,0.023677811477767145,0.10802155861552376,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,800,0.11438525300509739,0.32258275712606527,0.08605855456559591,0.1462409372932168,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,900,0.009463207370104029,0.0590353349978542,0.003021173630779982,0.027826789510136896,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,1000,0.15658517760398358,0.4927240096362911,0.10213766568144479,0.19993369643516729,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,1100,0.03345962900057663,0.23272738320144884,0.020730219934526832,0.12699877407205729,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,1200,0.019984379445597437,0.08775952515617946,0.012158980763041326,0.06180466628065592,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,1300,0.09008767129612426,0.35050129988015216,0.04811312009323488,0.16408776188199226,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,1400,0.11357583236188822,0.366949628837993,0.06430875900952382,0.173889785479048,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,1500,0.04504228951679592,0.19681244647302085,0.025143652042813,0.09487767601659998,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,1600,0.05084992871695465,0.21869790590669386,0.023979924178744477,0.09022944225820279,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,1700,0.01537280548835134,0.14141739954778174,0.007741059985204247,0.07249247574818715,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,1800,0.04063162658532161,0.20335780469389902,0.03209972717005732,0.14412246058181238,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,1900,0.18323223856317697,0.546130109367037,0.08522070026770595,0.20741392641469758,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,2000,0.032939833595765335,0.18421853660101475,0.01996335348080759,0.10900046296162189,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,2100,0.05400776699643503,0.29370865418801506,0.02850201142054728,0.1288330141497815,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,2200,0.08032146874044982,0.2652534716417896,0.05394640809514357,0.14449968870068208,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,2300,0.05553656766228749,0.3025027280802549,0.023196042678603087,0.11855559485711968,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,2400,0.16355744943702963,0.2965982187273189,0.11265828197653927,0.17067741946095638,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,2500,0.04046821893954285,0.18489166389470862,0.020162711314440054,0.07471616548547039,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,2600,0.11887525400942199,0.4816240827207843,0.0610825974525966,0.18201131277419227,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,2700,0.16484101159659087,0.44015607533749185,0.1192804375492259,0.17748417347270484,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,2800,0.09177736555908429,0.3030432532585191,0.05583172542148833,0.16775362371747865,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,2900,0.006997223096384579,0.05674522335795513,0.0010384117105886037,0.01799620444902461,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,3000,0.055419634679116606,0.3268815036904016,0.027118521314741104,0.14787594472346088,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,3100,0.012051174389232705,0.057655498457172084,0.004150745954795575,0.02330225421524565,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,3200,0.11074918027608398,0.3821343500093619,0.07427040115193145,0.13821866726196677,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,3300,0.06015868896350072,0.21151451110443997,0.04726442170092755,0.1445824068104006,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,3400,0.02293617424868475,0.15080922998613736,0.009111224249723545,0.0719853661697879,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,3500,0.16549566560042564,0.27743461560716676,0.13595107919095323,0.13409357685360476,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,3600,0.04456903245062845,0.2683347976798787,0.020288489811248048,0.1177029132296485,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,3700,0.014461891312130534,0.1464302857990463,0.003931424683069378,0.04968207789393225,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,3800,0.21283597507906546,0.4203442616630011,0.13150703150842052,0.19803291585629632,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,3900,0.08675049775046575,0.36623493480658126,0.04207620406709686,0.19373882666241812,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,4000,0.016361413124550892,0.12957530914455484,0.0049295747305350525,0.05192165342854742,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,4100,0.054866031208397496,0.2254740324786461,0.030913157342169085,0.09626424839796224,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,4200,0.08470274720731837,0.3324431198906339,0.0479455724477749,0.1690857957869644,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,4300,0.14022771920845908,0.32593229056560946,0.09672499946375683,0.1896117662704305,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,4400,0.026230510438949955,0.19751428581207744,0.01369730872801921,0.09116415630557355,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,4500,0.02993043760326398,0.1522392712537875,0.0233779100495721,0.10640678942686593,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,4600,0.02122716775789632,0.12651418936887018,0.009283173899678997,0.06591603882826878,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,4700,0.07905838586202166,0.29193036483481605,0.06423137733042064,0.15820474470065987,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,4800,0.01073157927419796,0.08985562003689031,0.004470107120261502,0.033471519072110906,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,4900,0.11260384142632054,0.3739131694132943,0.05262285288737689,0.1555835242786127,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__llama3_8b__qwen25_72b__cross_entropy.npz,5000,0.066402351235921,0.38313605946694174,0.027924097249763153,0.11458704644177431,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,100,0.21413532152785442,0.5931632295302155,0.07675204129722361,0.16911757334439642,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,200,0.1618405690881791,0.34918808446568994,0.08453529858555764,0.11668716063764278,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,300,0.05223932907058754,0.18496911841417885,0.02035130681296458,0.059413681461407616,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,400,0.1693010975262987,0.3692544937157321,0.07417574060756738,0.10995323246784876,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,500,0.14138344033946904,0.3940750819091297,0.06898705872878731,0.12507090894586367,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,600,0.2888424140228769,0.5162464059515789,0.15021378152246584,0.19138226857514526,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,700,0.15040798006325284,0.3412894867811058,0.06532093021892829,0.13430302022217386,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,800,0.10167279383968682,0.23000648150956376,0.08145932988478029,0.10658206185738307,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,900,0.24430870409759012,0.55583566627488,0.10866645301465779,0.18446409427765378,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,1000,0.26858694848698517,0.5686569651931269,0.12298471515895572,0.20266455768858982,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,1100,0.2039639883115316,0.40352287541457443,0.0994709199739621,0.16477538252938542,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,1200,0.12331595407346209,0.31675364269356393,0.0575200830995541,0.13371891384366857,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,1300,0.12975578536285315,0.414261353633039,0.0614674749363998,0.14191055237155303,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,1400,0.16828418946196713,0.4717512015060518,0.06789144232426661,0.14358290824137301,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,1500,0.17231194417586693,0.40292632608919754,0.07891722052744607,0.15086782944226332,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,1600,0.21380034393073147,0.671046188842097,0.07743515051149057,0.2014637833921984,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,1700,0.062218223008269506,0.27340754831597824,0.021244486408079487,0.08631119472207026,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,1800,0.09640971154705605,0.36540060127234,0.04996459900840665,0.14518483876134317,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,1900,0.2842944053311251,0.5526149496098346,0.13539789703092392,0.19762613943723198,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,2000,0.07973853020334634,0.272874099152841,0.03610128774133393,0.09924965094307243,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,2100,0.19987886185147768,0.5808748500726624,0.06768473028602474,0.17970487440046792,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,2200,0.07920063137231732,0.3060090283364645,0.036667640032793346,0.09744039163517956,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,2300,0.2666097132574784,0.6225897850704103,0.09953165670242477,0.1675920745018274,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,2400,0.10256536951258641,0.3276963636087666,0.05705245192206554,0.14756471256235126,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,2500,0.27655981247286177,0.6556095821129483,0.10330115051830542,0.20001023796838407,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,2600,0.19812997682260686,0.43935380435731797,0.0842149160728832,0.14567443465288363,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,2700,0.04053262492024931,0.16811030450859843,0.01647522957421356,0.04878936098640856,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,2800,0.18790808626742395,0.43620834717869045,0.08611006393349653,0.13637126283824164,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,2900,0.162117371278211,0.4351715250965275,0.0854457620691823,0.1457209892683321,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,3000,0.10080310223447304,0.28045403233872623,0.05143814914995252,0.11727712519697425,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,3100,0.06341076911366321,0.19010228213513944,0.02497325601840976,0.06730152584577107,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,3200,0.15991991468103092,0.4440015582283224,0.08713611978678032,0.12505556718693162,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,3300,0.15894974945368376,0.44574983550793573,0.08435887752660828,0.13171309659694758,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,3400,0.10500539303391276,0.31685928329004615,0.04934246050786104,0.12842409445908948,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,3500,0.17816164240540736,0.4414673115151752,0.08856968000733384,0.16928720293039773,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,3600,0.15143137774571425,0.3759435869540526,0.06451950253196495,0.1376298008992958,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,3700,0.10188293126882755,0.33244435167303543,0.04763937965978474,0.11909488187346201,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,3800,0.028769471134981336,0.15010495414069713,0.008156327706802196,0.04546873008439893,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,3900,0.09414161219773512,0.2391272292334832,0.06432447968900752,0.1345954412222524,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,4000,0.09023111123663557,0.2798736705000605,0.043255883103069374,0.10133452770196562,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,4100,0.1476844741602603,0.3805433871897606,0.0754982810717124,0.13641090533468198,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,4200,0.18741164126121349,0.3497138615678573,0.11760214524317567,0.1476414880884472,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,4300,0.0464657237816869,0.21124167807664815,0.021663524215997657,0.06593149834686242,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,4400,0.152921664121656,0.42520866846077093,0.0658558107997885,0.13601584366789618,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,4500,0.17099674477311175,0.4744796243167216,0.08772334096352372,0.17236289082125975,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,4600,0.13029406252747366,0.35024435510225205,0.07578310085615095,0.14769060498526426,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,4700,0.04591414554531612,0.22835017849355135,0.01509593248895905,0.061585004794370374,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,4800,0.05509305281331731,0.24151721404273058,0.022151899321153287,0.07972476409017608,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,4900,0.3546115896354115,0.6902142485093301,0.1674860918560119,0.2161538867325875,50
results/paper_experiment/trajectories/main/cell__M1__mmlu__qwen25_72b__llama3_70b__cross_entropy.npz,5000,0.10881515871798243,0.3599072576832502,0.05515994303828085,0.1498228858718214,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,100,0.2675872563114334,0.6261915147162916,0.09130902816432371,0.12328489906183444,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,200,0.1707373645981455,0.5430488875290341,0.02630807731274027,0.07644271332099517,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,300,0.23330986363824838,0.5440005856985605,0.07018310741060786,0.11095493001111255,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,400,0.2553892518614309,0.6683832380581936,0.05801626951415175,0.11535229482839794,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,500,0.4799624716497552,0.8856212793203069,0.12893632168206434,0.18158578548577245,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,600,0.27765416910641966,0.6552640454859806,0.061583139180493546,0.12408993671026002,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,700,0.21695084895145417,0.6029040537174587,0.042362216954537395,0.10134486034340989,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,800,0.3015742880884947,0.7256531170418091,0.06950783870574444,0.13374894429540465,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,900,0.22867611193051418,0.6378706161402267,0.04601044703755552,0.10700255182694322,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,1000,0.3358056798957514,0.6829949584055767,0.10847967512839286,0.14854530368350913,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,1100,0.35586189722158296,0.803939768568572,0.10986196758578724,0.14812450083500353,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,1200,0.31958486645870526,0.7438757924965149,0.08756435030233875,0.14002100149603627,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,1300,0.23764969521948295,0.5923873547942589,0.05636632666581985,0.11454441443794894,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,1400,0.30821361848131945,0.7630655684907045,0.0743115534024813,0.13702803115425324,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,1500,0.21039978390774558,0.49601822539459633,0.04651662085974816,0.1018059916651705,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,1600,0.4076516843515716,0.8063543186334203,0.12971732644470604,0.16817362780145712,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,1700,0.3440721358095589,0.7252353063635509,0.11109376690531625,0.15103249238749647,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,1800,0.3229020524063113,0.7152514800928208,0.08525098824318342,0.14408107433557277,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,1900,0.21096314591067816,0.4905949276974467,0.05573076721516885,0.10630664620440605,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,2000,0.15648436550076478,0.4482797784031358,0.028815199274550944,0.07992557085772592,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,2100,0.2619616337037956,0.5546841024085525,0.08368433192838771,0.12582628635881798,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,2200,0.1644471802624058,0.498637283239001,0.0316511592095032,0.08062409125094304,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,2300,0.2730885646601667,0.6988651230860955,0.08119842430588563,0.13136682153330773,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,2400,0.2738908587424055,0.6470240278325491,0.07028433170666114,0.13484358624153808,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,2500,0.21922159533829289,0.6569308198152441,0.036235690670171385,0.10115386024273103,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,2600,0.36906431994714706,0.8231496614285221,0.10406368649091823,0.15859225697565088,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,2700,0.3457656193589436,0.8333216441701929,0.0902710105867414,0.14751207121108412,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,2800,0.177472602131311,0.5054644772292547,0.039569439977823896,0.09125447005700622,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,2900,0.2789660787671895,0.7076559411020429,0.0728375906891493,0.1339874163848941,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,3000,0.30402181132285383,0.7211285633638012,0.08377259716694357,0.14428687044127528,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,3100,0.3775373464671264,0.8103750503913979,0.09996829739516162,0.16388215397906003,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,3200,0.18296947460151128,0.5299702989982906,0.04468250159773647,0.10020208054847202,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,3300,0.15852359043826753,0.40543875921823597,0.04263364269604222,0.08907916517719171,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,3400,0.1849013756607487,0.44004880960969706,0.056166623354937974,0.09749417665388115,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,3500,0.20729354937069655,0.513321576789733,0.07013982472405646,0.11283122374668608,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,3600,0.2838528363614357,0.7630375686669477,0.06648676328817728,0.13756086554651908,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,3700,0.1821673972478658,0.450732781374011,0.043591051459264694,0.10224959926818496,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,3800,0.33238654325668426,0.8226799139349212,0.09021331710474563,0.15104970044729418,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,3900,0.34632220735711167,0.7544790569020259,0.10624854867191001,0.16309756308407036,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,4000,0.23718835282514278,0.6746965243074956,0.04957634431432041,0.11832449687912149,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,4100,0.37558048337842964,0.8542533237452562,0.1009418300003119,0.16599338584233053,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,4200,0.21752945262658074,0.573909845065331,0.059322993233908605,0.11324032649821875,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,4300,0.3703914721687335,0.9421983897814434,0.09379390200740435,0.15968571530839268,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,4400,0.3903482526244942,0.8396424202510151,0.11033458840195427,0.17525231856192788,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,4500,0.1990327033778912,0.6704612752628201,0.04083962102107106,0.10773361932196852,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,4600,0.16612979787747267,0.6214480820913146,0.03360306352874652,0.09033276837768633,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,4700,0.24187545466089028,0.6696310325428123,0.06601356418975599,0.12553279167235157,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,4800,0.28229808486409247,0.8474310860154637,0.06725011155854892,0.13586799207096667,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,4900,0.23328981353605444,0.6645728693729851,0.0439442436797905,0.12052663252077231,50
results/paper_experiment/trajectories/main/cell__M1__sst2__deepseek_67b__llama3_70b__cross_entropy.npz,5000,0.14765824311668288,0.4767395034203444,0.029873650050890044,0.09012184217089408,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,100,0.014296676161729478,0.03629547750308328,0.005683730005903261,0.006736124598774729,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,200,0.008530591448151638,0.024022333049155707,0.004795523067351268,0.005899941881136539,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,300,0.003931706849240081,0.019648812035451144,0.0016958133576383497,0.0032209706690433573,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,400,0.011531044886166707,0.031109415435044356,0.005291843636993421,0.006603553993073482,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,500,0.02314802872602108,0.04135956739599903,0.008497890690752628,0.010167999397971151,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,600,0.0073204565420077776,0.028662610951842353,0.004517932254683807,0.00647244164180543,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,700,0.006015810217230267,0.030982237277634925,0.00298246959072048,0.004811833787683975,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,800,0.01020486971366568,0.025916550531053288,0.004383713773332975,0.005167912584372153,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,900,0.007478355581109035,0.024043457278524912,0.0046080115849709375,0.006120050081007964,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,1000,0.014185967095887956,0.0385292211024814,0.006975240692467113,0.008861743248831903,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,1100,0.007998212625070906,0.026061017331338608,0.004600193960655847,0.0059053113421766,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,1200,0.003435473041870856,0.014156056268120124,0.0016572601894608815,0.003426301815698726,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,1300,0.008367454587970353,0.02763264425380973,0.002854047627207138,0.004272765460865651,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,1400,0.010024604023842454,0.033338380678979485,0.004983666353372734,0.0062472457336153215,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,1500,0.012402179720508695,0.03287725496450931,0.007863237658518187,0.010714556100688027,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,1600,0.005501039509994123,0.0224806643212254,0.003018631157727327,0.004607515525272577,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,1700,0.006420667227952958,0.03487294998820949,0.0024039616331305077,0.004892759481581517,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,1800,0.012369719796929144,0.03452445484117828,0.004274945760303851,0.005405042023120658,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,1900,0.010681836987079783,0.03424289234631235,0.005136857455732364,0.00658853758850512,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,2000,0.013309538854572344,0.03148979164155488,0.005317375121725853,0.007008252766249487,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,2100,0.0018698680153551104,0.027082583303632727,0.0002236631012327931,0.0042362964379673955,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,2200,0.02099172992016926,0.04740623251498406,0.008509944018386631,0.011072293292263091,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,2300,0.002640629530854453,0.025317123249692375,0.0009286946803318131,0.003784555727626981,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,2400,0.00835826751808764,0.030935589577813522,0.003924797692606377,0.005513248872102486,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,2500,0.008873181584653549,0.02768033783971262,0.004651154812596102,0.005947696066238872,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,2600,0.003270573625748416,0.026665877129707298,0.0010622482676654946,0.004202425159997117,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,2700,0.008684308144824337,0.024873955239922495,0.0051083650640755115,0.006733694563934193,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,2800,0.009552022065119646,0.031977215306200416,0.00480071347431547,0.006255684063704645,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,2900,0.014846852090548706,0.036084364917775454,0.006396923303769862,0.00818750480409779,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,3000,0.003884871097010031,0.017920189838280743,0.002338582871564421,0.003626624458851474,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,3100,0.008345928828845429,0.027896793541588694,0.0035341326476172963,0.005039271066523582,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,3200,0.010813884872315787,0.030367720143843386,0.00560080197013088,0.007580986847532202,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,3300,0.014429209813589729,0.04133295705449238,0.012769004658075447,0.01929349446545029,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,3400,0.0068261185635959155,0.031198528637727155,0.0037902516851151197,0.006686021544319143,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,3500,0.015811743046441798,0.03938250796767087,0.006214129840527092,0.008118031998147476,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,3600,0.00748290224841155,0.023383767945705302,0.002814732359500553,0.004335144603178202,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,3700,0.00622118402126541,0.021992796288542577,0.002928435215511624,0.004170403108732155,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,3800,0.010187747584643785,0.03085654411478893,0.004875272497877339,0.006676476083045739,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,3900,0.015388913926114156,0.03695024236120014,0.006080229470335498,0.008234190767836555,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,4000,0.014490564224470098,0.04128249770670072,0.007736861438667477,0.011631082347588544,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,4100,0.01108331966545114,0.032507624001617386,0.004718216714694924,0.006445896229390359,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,4200,0.019509067089883498,0.04253536282205554,0.008693751040474847,0.012648349066457745,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,4300,0.010973906333822272,0.035243594221508155,0.006349857007552187,0.009202546850888537,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,4400,0.0038145111315984522,0.02649212082143165,0.0025289033074555965,0.0054426416719234195,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,4500,0.007627353490814568,0.027283967327720367,0.003395572091944809,0.004880552092501098,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,4600,0.012877436267630186,0.0397763681273848,0.005862353514732018,0.008129949984809126,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,4700,0.008540461100415574,0.030783830542599894,0.0038099160064392515,0.005477683117556546,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,4800,0.018123111950937014,0.038737689685597855,0.007773386201176153,0.010971538841644955,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,4900,0.007419469425520428,0.02861576177982066,0.0032745683766837886,0.005088854560006553,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__Mixtral_8x7b__cross_entropy.npz,5000,0.002438814164218221,0.020004817450414013,0.0010692690337417393,0.003566700979482794,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,100,0.032735985912577883,0.05924136127354255,0.017922135337423158,0.022254737486905825,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,200,0.027709860487297046,0.05161749081166934,0.010560884746332955,0.012753369491666144,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,300,0.024805122239510355,0.0492945195246546,0.010054534759206828,0.012448448516354488,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,400,0.01683648878547363,0.0393256401180532,0.00675293965610853,0.008301866711514436,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,500,0.06754580317178205,0.0810209076512911,0.046719965862405184,0.04839258000748549,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,600,0.03395640563389466,0.060960792333880895,0.02535088869988784,0.03051830897519603,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,700,0.010429481406760414,0.03540365724195725,0.004475697081963411,0.0063854890262350465,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,800,0.016061019652589527,0.04416309158945352,0.007270264175355467,0.009278403991171639,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,900,0.03300782214095142,0.06041274295384107,0.01547700042657974,0.02002604406460962,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,1000,0.02441259566020123,0.04955965611742113,0.011357914871164896,0.014806309434832968,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,1100,0.006000973609013219,0.03179502945940913,0.0031900667128121154,0.0051631305483173665,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,1200,0.004278297025535937,0.022967667208140786,0.0014219141702697853,0.0032852984460966647,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,1300,0.03241564151030991,0.06272707639939912,0.013236362782476072,0.017100522119615807,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,1400,0.025058897378281358,0.05565002260306304,0.009168773764435029,0.011725416204307282,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,1500,0.005505009704381285,0.027356565346068083,0.0019248078272208042,0.004401706363931936,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,1600,0.019739489908968833,0.04524901344856833,0.00960000201651967,0.012742337368857614,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,1700,0.050945120018661125,0.08657391431325333,0.028814117733271704,0.03673804216613004,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,1800,0.025948400454539625,0.05312471605265351,0.011177461202488798,0.014767622897216899,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,1900,0.010335229146660317,0.028532936033773645,0.004529335582671134,0.005751859359799239,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,2000,0.013087779362944602,0.03569883616511171,0.006169473324028382,0.008145452952687496,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,2100,0.01039519995575281,0.027759466371245867,0.0037323897267827026,0.004922487147854143,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,2200,0.01452119507528745,0.03980319591835644,0.005256389989729065,0.006812377333191783,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,2300,0.007766599737415595,0.026559114896879878,0.003344204047274054,0.005035068461929353,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,2400,0.018216311785739948,0.03808051374539785,0.007137780668050114,0.009166254087854804,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,2500,0.03594799535655644,0.060779380449995764,0.012185564864113462,0.016152065179219147,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,2600,0.016367415007948985,0.038124417056464126,0.0064959083101354285,0.008516555265430005,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,2700,0.019276369941028475,0.04158824002722836,0.008859702592312562,0.01175752920919283,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,2800,0.020873309677334737,0.04355517622136442,0.010669960585203581,0.015013475129502048,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,2900,0.020560635128659896,0.04753028890130948,0.010409746010751219,0.014520699051678099,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,3000,0.009573594596967746,0.031279081010432315,0.0038298899852174197,0.005163475209343864,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,3100,0.013913871657941944,0.03797906456531542,0.005403885922624779,0.007215789046324308,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,3200,0.029025216579948436,0.06155367437894745,0.013082508470469241,0.01840622699171935,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,3300,0.0325433035893115,0.0642007204916961,0.010707999651652235,0.014253109640374644,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,3400,0.006666611649547669,0.03498189396389901,0.0029857284076919193,0.004665392463586821,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,3500,0.012066719586243151,0.03041775472995294,0.0058628763762216506,0.008113169024705848,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,3600,0.005256425997685518,0.033314398430214893,0.002950822015366399,0.00574727909103706,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,3700,0.019782921714239895,0.046563285673712415,0.009194911072254378,0.012865079460389598,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,3800,0.012231402430031745,0.036359121127521085,0.006627777772896791,0.0096527656226265,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,3900,0.017742957963781752,0.045125626837994925,0.007862448680194097,0.011012596300602943,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,4000,0.026536867845223626,0.056286749618770344,0.012657490414852672,0.018317455400146513,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,4100,0.00466926196861294,0.028714745762184274,0.0020983096059379925,0.005479738989786941,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,4200,0.01113171198977414,0.039125315767745784,0.007698984086966397,0.01170402428137452,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,4300,0.01787022546825641,0.04889495983095814,0.007074250615194538,0.01000621933699582,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,4400,0.010669495389366077,0.027781793041273803,0.004464908258798915,0.006219793331562037,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,4500,0.014574116118913426,0.0496377635245825,0.005466727364820451,0.008007835684529644,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,4600,0.004031120122329492,0.027953793629755398,0.001285333563568916,0.0038865274397926067,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,4700,0.016078276053722466,0.03733037516037222,0.007494457123619292,0.01062120343672837,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,4800,0.005840767052077228,0.026517295518605776,0.002869606454618881,0.005388800393846553,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,4900,0.014813579825021832,0.038029441292760646,0.005400751985278397,0.007029502719378609,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__deepseek_67b__cross_entropy.npz,5000,0.020513254223230623,0.048042611975358085,0.009311941426849511,0.013746906638896772,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,100,0.2675872563114334,0.6261915147162918,0.09130902816432371,0.12328489906183446,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,200,0.1707373645981455,0.5430488875290341,0.02630807731274027,0.07644271332099517,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,300,0.23330986363824838,0.5440005856985605,0.07018310741060788,0.11095493001111255,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,400,0.2553892518614309,0.6683832380581936,0.05801626951415176,0.11535229482839794,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,500,0.4799624716497552,0.8856212793203069,0.12893632168206434,0.18158578548577245,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,600,0.27765416910641966,0.6552640454859806,0.061583139180493546,0.12408993671026002,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,700,0.21695084895145417,0.6029040537174587,0.042362216954537395,0.10134486034340989,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,800,0.3015742880884947,0.7256531170418091,0.06950783870574444,0.13374894429540465,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,900,0.22867611193051418,0.6378706161402266,0.04601044703755552,0.10700255182694321,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,1000,0.33580567989575144,0.6829949584055767,0.10847967512839286,0.1485453036835091,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,1100,0.35586189722158296,0.803939768568572,0.10986196758578724,0.14812450083500353,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,1200,0.31958486645870526,0.7438757924965149,0.08756435030233875,0.14002100149603627,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,1300,0.23764969521948295,0.5923873547942589,0.056366326665819866,0.11454441443794894,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,1400,0.30821361848131945,0.7630655684907045,0.0743115534024813,0.13702803115425324,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,1500,0.21039978390774558,0.49601822539459633,0.04651662085974816,0.1018059916651705,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,1600,0.4076516843515716,0.8063543186334203,0.12971732644470604,0.16817362780145712,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,1700,0.3440721358095589,0.7252353063635509,0.11109376690531625,0.15103249238749647,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,1800,0.3229020524063113,0.7152514800928208,0.08525098824318339,0.14408107433557277,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,1900,0.21096314591067816,0.49059492769744667,0.05573076721516885,0.10630664620440605,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,2000,0.15648436550076478,0.4482797784031358,0.02881519927455094,0.07992557085772592,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,2100,0.2619616337037956,0.5546841024085525,0.08368433192838771,0.12582628635881798,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,2200,0.1644471802624058,0.498637283239001,0.0316511592095032,0.08062409125094304,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,2300,0.2730885646601667,0.6988651230860955,0.08119842430588563,0.13136682153330773,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,2400,0.2738908587424055,0.6470240278325491,0.07028433170666114,0.13484358624153808,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,2500,0.21922159533829289,0.6569308198152441,0.03623569067017138,0.10115386024273103,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,2600,0.36906431994714706,0.8231496614285221,0.10406368649091823,0.15859225697565088,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,2700,0.3457656193589436,0.8333216441701929,0.0902710105867414,0.14751207121108412,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,2800,0.177472602131311,0.5054644772292547,0.039569439977823896,0.09125447005700622,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,2900,0.2789660787671895,0.707655941102043,0.0728375906891493,0.1339874163848941,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,3000,0.30402181132285383,0.7211285633638012,0.08377259716694356,0.14428687044127528,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,3100,0.3775373464671264,0.8103750503913979,0.09996829739516162,0.16388215397906003,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,3200,0.18296947460151128,0.5299702989982906,0.044682501597736464,0.10020208054847202,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,3300,0.15852359043826753,0.4054387592182361,0.04263364269604222,0.08907916517719171,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,3400,0.1849013756607487,0.44004880960969706,0.056166623354937974,0.09749417665388115,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,3500,0.20729354937069655,0.5133215767897331,0.07013982472405646,0.11283122374668608,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,3600,0.2838528363614357,0.7630375686669477,0.06648676328817728,0.13756086554651908,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,3700,0.1821673972478658,0.450732781374011,0.043591051459264694,0.10224959926818496,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,3800,0.33238654325668426,0.8226799139349212,0.09021331710474563,0.15104970044729418,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,3900,0.34632220735711167,0.7544790569020259,0.10624854867191001,0.1630975630840704,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,4000,0.23718835282514278,0.6746965243074956,0.04957634431432041,0.11832449687912149,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,4100,0.37558048337842964,0.8542533237452562,0.1009418300003119,0.16599338584233053,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,4200,0.21752945262658074,0.573909845065331,0.059322993233908626,0.11324032649821875,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,4300,0.3703914721687335,0.9421983897814435,0.09379390200740435,0.15968571530839268,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,4400,0.3903482526244942,0.8396424202510153,0.11033458840195426,0.17525231856192788,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,4500,0.1990327033778912,0.6704612752628201,0.04083962102107106,0.10773361932196852,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,4600,0.16612979787747267,0.6214480820913146,0.03360306352874653,0.09033276837768633,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,4700,0.24187545466089028,0.6696310325428123,0.06601356418975599,0.1255327916723516,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,4800,0.28229808486409247,0.8474310860154637,0.06725011155854892,0.13586799207096664,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,4900,0.23328981353605444,0.6645728693729851,0.0439442436797905,0.12052663252077231,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__llama3_70b__cross_entropy.npz,5000,0.14765824311668288,0.4767395034203444,0.029873650050890044,0.09012184217089408,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,100,0.030107971789077162,0.10199524580089614,0.017020068122512434,0.05059149796392368,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,200,0.22939406944208618,0.40763524352191255,0.12315739909115256,0.174474722750282,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,300,0.044763879024907194,0.1598935477221585,0.021533188184199272,0.06547202504113517,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,400,0.08844731329362744,0.2291897662378183,0.0562569731478664,0.1006171514110309,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,500,0.024353091968419012,0.09779209891528717,0.011090536505321859,0.041909056054538374,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,600,0.012627931764201692,0.05637886570105966,0.0049375917748916455,0.022329948136919416,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,700,0.029269939703710297,0.07886779885264857,0.022441030981076242,0.056924007595561495,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,800,0.020407821424522493,0.0806309804818977,0.00979357912574967,0.03725535672294111,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,900,0.036211306973417554,0.1253289413155899,0.017397366235710147,0.05829593004041667,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,1000,0.0940178801823736,0.26397561385634943,0.04644694816773339,0.10325291364334402,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,1100,0.03633253585656184,0.11550258169875775,0.02465324505969434,0.06206319876449931,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,1200,0.105890854957437,0.2257787834245801,0.07533723322302739,0.1202750132872938,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,1300,0.024406196719954823,0.09658532355476418,0.00903357141729635,0.03824908958750925,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,1400,0.01031180049891014,0.04570100358574851,0.0024455739865293547,0.014425277885857384,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,1500,0.11292172147586084,0.18304934825732733,0.10269285780303791,0.12858840954811424,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,1600,0.21726422193373396,0.4203712334207392,0.10671946934715937,0.17480243608585702,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,1700,0.04897154034472335,0.147927356147102,0.026257665862558417,0.07404229115082778,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,1800,0.03751391767192462,0.12129939159648771,0.021140625479956803,0.06189881768387723,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,1900,0.020871661735116464,0.0875594680996911,0.008190705020281533,0.03589351545457786,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,2000,0.20136592090512187,0.30160603058241037,0.14566931346572923,0.17100659244854213,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,2100,0.034500829570409064,0.11873572322676662,0.02116094200558939,0.06184754430884023,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,2200,0.17649624559656815,0.2781159260332554,0.1467977769556145,0.15869647512727197,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,2300,0.05500837818866894,0.1350607018764258,0.04427632550378832,0.08679342765298112,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,2400,0.05327120535633235,0.1760253040502247,0.029444923489281526,0.08103370258082537,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,2500,0.08386261950598724,0.2706472577428212,0.04084909874139007,0.10015983250768501,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,2600,0.0482809928044011,0.1692455559909542,0.02129104796299364,0.0715412881988856,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,2700,0.06570489334895989,0.21682361240959427,0.032837587394802636,0.08794059476914037,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,2800,0.04533312373068941,0.1560509795778508,0.02530587201566557,0.07158403088357977,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,2900,0.024603645857002157,0.09178264228392566,0.012093691603625679,0.046762486871452055,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,3000,0.015111296643998674,0.05953482446675206,0.007410186810677043,0.030963610651885565,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,3100,0.08397424426100474,0.1938811455818121,0.05334808546068123,0.11192314614831173,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,3200,0.19859188123165045,0.4701113485775229,0.08883234994699667,0.1667936102896849,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,3300,0.06114620833701716,0.15535430560485047,0.045285918069685,0.09387309506676586,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,3400,0.03677373420245733,0.13821711072423012,0.01668182429302381,0.0622009050824818,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,3500,0.021560386269400152,0.09746752246049004,0.009011119016187757,0.03928029029633575,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,3600,0.029453216081462806,0.11829908865140162,0.01321432586030399,0.05086527546005382,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,3700,0.028718104337897506,0.10517174831083173,0.015901305896163686,0.057029267295634664,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,3800,0.0919835135006914,0.2004358997407117,0.06981903134592221,0.11753684039086663,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,3900,0.13334715618435766,0.2575841465476331,0.09655655441499049,0.14483130760962679,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,4000,0.18022817764509583,0.38804369956804335,0.09957478649434937,0.16631732877812597,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,4100,0.09652447047532187,0.255369869302832,0.062052379634895925,0.1203756709576581,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,4200,0.04283763524578712,0.11517199929738553,0.03308767958788501,0.07841267816514547,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,4300,0.13374077083834354,0.22789822290395909,0.10810092606202795,0.14813489174476627,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,4400,0.009010363074339976,0.04571011775532359,0.002219489775953684,0.014788421725586795,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,4500,0.14170996066277405,0.3691293127725933,0.06866349605798089,0.1449168248702299,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,4600,0.07826083498208765,0.22555557172908952,0.043783691355679714,0.108642915486611,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,4700,0.056898482821098426,0.16438179511520543,0.04242536887409198,0.09244386927824745,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,4800,0.05661096006255839,0.19610686360097776,0.027295671162853447,0.08447222394525877,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,4900,0.0330164862676834,0.13939572653995755,0.01779470718027937,0.060315127206189666,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama2_7b__qwen25_72b__cross_entropy.npz,5000,0.06159419614477079,0.21978157278334204,0.03346058361135385,0.09006640925191589,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,100,0.014296676161729478,0.03629547750308328,0.005683730005903261,0.006736124598774729,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,200,0.008530591448151638,0.024022333049155707,0.004795523067351268,0.005899941881136539,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,300,0.003931706849240081,0.019648812035451144,0.0016958133576383497,0.0032209706690433573,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,400,0.011531044886166707,0.031109415435044356,0.005291843636993421,0.006603553993073481,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,500,0.02314802872602108,0.04135956739599903,0.008497890690752628,0.010167999397971151,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,600,0.007320456542007776,0.028662610951842353,0.004517932254683807,0.006472441641805429,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,700,0.006015810217230267,0.030982237277634925,0.00298246959072048,0.004811833787683975,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,800,0.01020486971366568,0.025916550531053288,0.004383713773332975,0.005167912584372153,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,900,0.007478355581109035,0.024043457278524912,0.004608011584970937,0.0061200500810079635,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,1000,0.014185967095887955,0.0385292211024814,0.006975240692467113,0.008861743248831903,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,1100,0.007998212625070906,0.026061017331338608,0.004600193960655847,0.0059053113421766,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,1200,0.003435473041870856,0.014156056268120124,0.0016572601894608815,0.0034263018156987252,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,1300,0.008367454587970353,0.027632644253809735,0.002854047627207138,0.004272765460865651,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,1400,0.010024604023842454,0.033338380678979485,0.004983666353372734,0.0062472457336153215,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,1500,0.012402179720508695,0.03287725496450931,0.007863237658518187,0.010714556100688027,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,1600,0.005501039509994123,0.0224806643212254,0.003018631157727327,0.004607515525272577,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,1700,0.006420667227952958,0.03487294998820949,0.0024039616331305077,0.004892759481581517,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,1800,0.012369719796929144,0.03452445484117828,0.004274945760303851,0.005405042023120658,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,1900,0.010681836987079783,0.034242892346312344,0.005136857455732364,0.00658853758850512,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,2000,0.013309538854572344,0.03148979164155488,0.005317375121725853,0.007008252766249487,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,2100,0.0018698680153551104,0.027082583303632727,0.00022366310123279312,0.0042362964379673955,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,2200,0.02099172992016926,0.047406232514984076,0.008509944018386631,0.011072293292263091,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,2300,0.002640629530854453,0.025317123249692375,0.0009286946803318131,0.003784555727626981,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,2400,0.008358267518087641,0.030935589577813522,0.003924797692606377,0.005513248872102486,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,2500,0.00887318158465355,0.02768033783971262,0.004651154812596103,0.005947696066238872,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,2600,0.003270573625748416,0.026665877129707298,0.0010622482676654946,0.004202425159997116,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,2700,0.008684308144824337,0.024873955239922495,0.0051083650640755115,0.006733694563934193,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,2800,0.009552022065119646,0.031977215306200416,0.004800713474315469,0.006255684063704646,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,2900,0.014846852090548706,0.036084364917775454,0.006396923303769861,0.00818750480409779,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,3000,0.003884871097010031,0.017920189838280743,0.002338582871564421,0.003626624458851474,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,3100,0.008345928828845429,0.027896793541588697,0.0035341326476172963,0.005039271066523582,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,3200,0.010813884872315787,0.030367720143843386,0.00560080197013088,0.007580986847532203,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,3300,0.014429209813589729,0.04133295705449238,0.012769004658075449,0.01929349446545029,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,3400,0.0068261185635959155,0.031198528637727155,0.00379025168511512,0.006686021544319143,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,3500,0.0158117430464418,0.03938250796767087,0.006214129840527092,0.008118031998147476,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,3600,0.007482902248411548,0.023383767945705305,0.002814732359500554,0.004335144603178202,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,3700,0.00622118402126541,0.021992796288542574,0.002928435215511624,0.004170403108732155,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,3800,0.010187747584643787,0.030856544114788928,0.00487527249787734,0.006676476083045739,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,3900,0.015388913926114156,0.03695024236120014,0.0060802294703354975,0.008234190767836555,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,4000,0.014490564224470098,0.04128249770670072,0.007736861438667477,0.011631082347588547,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,4100,0.01108331966545114,0.032507624001617386,0.004718216714694924,0.006445896229390359,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,4200,0.019509067089883498,0.04253536282205554,0.008693751040474847,0.012648349066457745,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,4300,0.010973906333822272,0.035243594221508155,0.006349857007552187,0.009202546850888537,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,4400,0.0038145111315984527,0.02649212082143165,0.0025289033074555965,0.00544264167192342,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,4500,0.007627353490814568,0.027283967327720367,0.0033955720919448093,0.004880552092501099,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,4600,0.012877436267630186,0.0397763681273848,0.005862353514732018,0.008129949984809126,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,4700,0.008540461100415574,0.030783830542599894,0.0038099160064392515,0.005477683117556547,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,4800,0.018123111950937014,0.038737689685597855,0.007773386201176152,0.010971538841644955,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,4900,0.007419469425520428,0.02861576177982066,0.0032745683766837886,0.005088854560006553,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__Mixtral_8x7b__cross_entropy.npz,5000,0.002438814164218221,0.020004817450414013,0.0010692690337417393,0.003566700979482794,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,100,0.03273598591257788,0.05924136127354255,0.017922135337423158,0.022254737486905825,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,200,0.027709860487297046,0.05161749081166934,0.010560884746332955,0.012753369491666144,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,300,0.024805122239510355,0.0492945195246546,0.010054534759206828,0.012448448516354486,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,400,0.01683648878547363,0.0393256401180532,0.00675293965610853,0.008301866711514436,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,500,0.06754580317178205,0.0810209076512911,0.046719965862405184,0.04839258000748548,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,600,0.03395640563389466,0.060960792333880895,0.02535088869988784,0.030518308975196026,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,700,0.010429481406760414,0.03540365724195725,0.004475697081963411,0.0063854890262350465,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,800,0.016061019652589527,0.04416309158945352,0.007270264175355467,0.009278403991171642,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,900,0.03300782214095142,0.06041274295384107,0.01547700042657974,0.02002604406460962,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,1000,0.02441259566020123,0.04955965611742113,0.011357914871164899,0.014806309434832968,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,1100,0.006000973609013218,0.03179502945940913,0.0031900667128121154,0.0051631305483173665,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,1200,0.004278297025535937,0.022967667208140786,0.0014219141702697849,0.0032852984460966647,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,1300,0.03241564151030991,0.06272707639939912,0.013236362782476073,0.01710052211961581,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,1400,0.025058897378281358,0.05565002260306304,0.009168773764435029,0.011725416204307282,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,1500,0.005505009704381285,0.027356565346068083,0.0019248078272208042,0.004401706363931936,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,1600,0.019739489908968833,0.04524901344856833,0.00960000201651967,0.012742337368857614,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,1700,0.050945120018661125,0.08657391431325333,0.028814117733271704,0.03673804216613004,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,1800,0.025948400454539625,0.05312471605265351,0.011177461202488796,0.014767622897216899,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,1900,0.010335229146660317,0.028532936033773645,0.004529335582671134,0.005751859359799239,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,2000,0.013087779362944602,0.03569883616511171,0.006169473324028382,0.008145452952687494,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,2100,0.01039519995575281,0.027759466371245867,0.0037323897267827026,0.004922487147854143,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,2200,0.01452119507528745,0.03980319591835644,0.005256389989729066,0.006812377333191783,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,2300,0.007766599737415595,0.026559114896879878,0.003344204047274054,0.005035068461929353,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,2400,0.018216311785739948,0.03808051374539785,0.007137780668050113,0.009166254087854804,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,2500,0.03594799535655644,0.060779380449995764,0.01218556486411346,0.016152065179219147,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,2600,0.016367415007948985,0.038124417056464126,0.006495908310135428,0.008516555265430005,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,2700,0.019276369941028475,0.04158824002722836,0.008859702592312562,0.01175752920919283,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,2800,0.020873309677334737,0.04355517622136442,0.010669960585203581,0.015013475129502046,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,2900,0.020560635128659896,0.047530288901309475,0.01040974601075122,0.014520699051678099,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,3000,0.009573594596967746,0.031279081010432315,0.0038298899852174197,0.005163475209343864,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,3100,0.013913871657941944,0.03797906456531542,0.005403885922624778,0.007215789046324308,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,3200,0.029025216579948436,0.06155367437894745,0.013082508470469241,0.018406226991719347,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,3300,0.0325433035893115,0.06420072049169609,0.010707999651652235,0.014253109640374644,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,3400,0.006666611649547669,0.03498189396389901,0.0029857284076919193,0.004665392463586821,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,3500,0.012066719586243151,0.03041775472995294,0.0058628763762216506,0.008113169024705848,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,3600,0.005256425997685518,0.033314398430214893,0.002950822015366399,0.00574727909103706,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,3700,0.019782921714239895,0.046563285673712415,0.009194911072254378,0.012865079460389598,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,3800,0.012231402430031745,0.036359121127521085,0.006627777772896791,0.0096527656226265,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,3900,0.017742957963781752,0.045125626837994925,0.007862448680194097,0.011012596300602943,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,4000,0.02653686784522363,0.056286749618770344,0.012657490414852672,0.018317455400146513,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,4100,0.00466926196861294,0.028714745762184274,0.0020983096059379925,0.00547973898978694,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,4200,0.01113171198977414,0.039125315767745784,0.0076989840869663975,0.01170402428137452,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,4300,0.017870225468256406,0.04889495983095814,0.007074250615194538,0.01000621933699582,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,4400,0.010669495389366077,0.027781793041273803,0.0044649082587989155,0.006219793331562037,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,4500,0.014574116118913426,0.0496377635245825,0.005466727364820451,0.008007835684529644,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,4600,0.004031120122329492,0.027953793629755398,0.001285333563568916,0.0038865274397926067,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,4700,0.016078276053722463,0.03733037516037222,0.007494457123619292,0.01062120343672837,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,4800,0.005840767052077228,0.026517295518605776,0.002869606454618881,0.005388800393846553,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,4900,0.014813579825021832,0.03802944129276065,0.005400751985278397,0.007029502719378609,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__deepseek_67b__cross_entropy.npz,5000,0.020513254223230623,0.048042611975358085,0.009311941426849511,0.013746906638896774,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,100,0.2675872563114334,0.6261915147162918,0.09130902816432371,0.12328489906183444,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,200,0.1707373645981455,0.5430488875290341,0.02630807731274027,0.07644271332099517,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,300,0.23330986363824838,0.5440005856985605,0.07018310741060788,0.11095493001111255,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,400,0.2553892518614309,0.6683832380581936,0.05801626951415175,0.11535229482839794,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,500,0.4799624716497552,0.8856212793203069,0.12893632168206434,0.18158578548577242,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,600,0.27765416910641966,0.6552640454859806,0.061583139180493546,0.12408993671026002,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,700,0.21695084895145414,0.6029040537174587,0.042362216954537395,0.10134486034340989,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,800,0.3015742880884947,0.7256531170418091,0.06950783870574444,0.13374894429540465,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,900,0.22867611193051418,0.6378706161402266,0.04601044703755552,0.10700255182694322,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,1000,0.3358056798957514,0.6829949584055767,0.10847967512839286,0.14854530368350913,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,1100,0.35586189722158296,0.803939768568572,0.10986196758578724,0.14812450083500353,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,1200,0.31958486645870526,0.7438757924965148,0.08756435030233875,0.14002100149603627,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,1300,0.23764969521948295,0.5923873547942589,0.056366326665819866,0.11454441443794894,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,1400,0.30821361848131945,0.7630655684907045,0.0743115534024813,0.13702803115425324,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,1500,0.21039978390774558,0.49601822539459633,0.04651662085974816,0.1018059916651705,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,1600,0.4076516843515716,0.8063543186334203,0.12971732644470604,0.16817362780145712,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,1700,0.3440721358095589,0.7252353063635509,0.11109376690531626,0.15103249238749647,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,1800,0.3229020524063113,0.7152514800928208,0.08525098824318342,0.14408107433557277,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,1900,0.21096314591067816,0.4905949276974467,0.05573076721516885,0.10630664620440605,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,2000,0.15648436550076478,0.4482797784031358,0.028815199274550944,0.07992557085772592,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,2100,0.2619616337037956,0.5546841024085525,0.08368433192838771,0.12582628635881798,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,2200,0.1644471802624058,0.498637283239001,0.0316511592095032,0.08062409125094304,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,2300,0.2730885646601667,0.6988651230860955,0.08119842430588563,0.13136682153330773,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,2400,0.2738908587424055,0.6470240278325491,0.07028433170666114,0.13484358624153808,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,2500,0.21922159533829289,0.6569308198152441,0.03623569067017138,0.10115386024273103,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,2600,0.36906431994714706,0.8231496614285221,0.10406368649091823,0.15859225697565088,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,2700,0.34576561935894357,0.8333216441701929,0.09027101058674139,0.14751207121108412,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,2800,0.177472602131311,0.5054644772292547,0.039569439977823896,0.09125447005700622,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,2900,0.2789660787671895,0.707655941102043,0.0728375906891493,0.1339874163848941,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,3000,0.30402181132285383,0.7211285633638012,0.08377259716694356,0.14428687044127528,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,3100,0.3775373464671264,0.8103750503913979,0.09996829739516162,0.16388215397906003,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,3200,0.18296947460151128,0.5299702989982906,0.044682501597736464,0.10020208054847203,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,3300,0.15852359043826753,0.4054387592182361,0.04263364269604222,0.08907916517719172,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,3400,0.1849013756607487,0.44004880960969706,0.056166623354937974,0.09749417665388115,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,3500,0.20729354937069655,0.513321576789733,0.07013982472405646,0.11283122374668607,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,3600,0.2838528363614357,0.7630375686669477,0.06648676328817728,0.13756086554651908,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,3700,0.1821673972478658,0.450732781374011,0.043591051459264694,0.10224959926818496,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,3800,0.33238654325668426,0.8226799139349212,0.09021331710474563,0.15104970044729418,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,3900,0.34632220735711167,0.7544790569020259,0.10624854867191001,0.1630975630840704,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,4000,0.2371883528251428,0.6746965243074956,0.04957634431432041,0.11832449687912149,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,4100,0.37558048337842964,0.8542533237452562,0.1009418300003119,0.16599338584233053,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,4200,0.21752945262658074,0.573909845065331,0.05932299323390862,0.11324032649821875,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,4300,0.3703914721687335,0.9421983897814435,0.09379390200740435,0.15968571530839268,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,4400,0.3903482526244942,0.8396424202510153,0.11033458840195426,0.17525231856192788,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,4500,0.1990327033778912,0.6704612752628201,0.04083962102107106,0.10773361932196852,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,4600,0.1661297978774727,0.6214480820913146,0.03360306352874653,0.09033276837768633,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,4700,0.24187545466089028,0.6696310325428123,0.06601356418975597,0.1255327916723516,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,4800,0.28229808486409247,0.8474310860154637,0.06725011155854892,0.13586799207096667,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,4900,0.23328981353605444,0.6645728693729851,0.0439442436797905,0.12052663252077232,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__llama3_70b__cross_entropy.npz,5000,0.14765824311668288,0.4767395034203444,0.029873650050890044,0.09012184217089408,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,100,0.030107971789077162,0.10199524580089614,0.017020068122512434,0.05059149796392368,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,200,0.22939406944208618,0.40763524352191255,0.12315739909115254,0.174474722750282,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,300,0.044763879024907194,0.1598935477221585,0.021533188184199276,0.06547202504113515,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,400,0.08844731329362744,0.22918976623781828,0.0562569731478664,0.1006171514110309,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,500,0.02435309196841901,0.09779209891528717,0.011090536505321859,0.04190905605453837,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,600,0.012627931764201692,0.05637886570105966,0.0049375917748916455,0.022329948136919416,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,700,0.0292699397037103,0.07886779885264855,0.022441030981076242,0.056924007595561495,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,800,0.020407821424522493,0.0806309804818977,0.00979357912574967,0.03725535672294111,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,900,0.036211306973417554,0.1253289413155899,0.017397366235710147,0.05829593004041667,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,1000,0.09401788018237359,0.26397561385634943,0.04644694816773339,0.10325291364334402,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,1100,0.03633253585656184,0.11550258169875775,0.02465324505969434,0.06206319876449931,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,1200,0.105890854957437,0.2257787834245801,0.07533723322302739,0.1202750132872938,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,1300,0.02440619671995482,0.09658532355476418,0.00903357141729635,0.03824908958750925,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,1400,0.01031180049891014,0.045701003585748495,0.0024455739865293547,0.014425277885857384,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,1500,0.11292172147586084,0.18304934825732733,0.10269285780303791,0.12858840954811424,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,1600,0.21726422193373396,0.4203712334207392,0.10671946934715938,0.17480243608585702,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,1700,0.048971540344723355,0.147927356147102,0.026257665862558417,0.07404229115082778,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,1800,0.03751391767192462,0.12129939159648771,0.0211406254799568,0.06189881768387722,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,1900,0.020871661735116467,0.0875594680996911,0.008190705020281533,0.03589351545457786,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,2000,0.20136592090512184,0.30160603058241037,0.14566931346572923,0.17100659244854213,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,2100,0.03450082957040906,0.11873572322676662,0.021160942005589385,0.06184754430884023,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,2200,0.17649624559656815,0.2781159260332554,0.1467977769556145,0.15869647512727197,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,2300,0.05500837818866894,0.1350607018764258,0.04427632550378833,0.08679342765298115,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,2400,0.05327120535633235,0.1760253040502247,0.029444923489281526,0.08103370258082539,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,2500,0.08386261950598724,0.2706472577428212,0.04084909874139007,0.10015983250768505,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,2600,0.0482809928044011,0.1692455559909542,0.021291047962993637,0.07154128819888557,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,2700,0.06570489334895989,0.2168236124095943,0.032837587394802636,0.08794059476914037,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,2800,0.04533312373068941,0.15605097957785077,0.02530587201566557,0.07158403088357977,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,2900,0.024603645857002154,0.09178264228392566,0.012093691603625679,0.046762486871452055,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,3000,0.015111296643998674,0.05953482446675206,0.007410186810677043,0.030963610651885565,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,3100,0.08397424426100471,0.1938811455818121,0.05334808546068123,0.11192314614831174,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,3200,0.19859188123165045,0.4701113485775229,0.08883234994699667,0.1667936102896849,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,3300,0.06114620833701715,0.15535430560485047,0.045285918069685,0.09387309506676586,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,3400,0.03677373420245733,0.13821711072423012,0.016681824293023815,0.0622009050824818,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,3500,0.021560386269400156,0.09746752246049006,0.009011119016187761,0.03928029029633574,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,3600,0.029453216081462806,0.11829908865140162,0.013214325860303992,0.05086527546005382,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,3700,0.028718104337897506,0.10517174831083173,0.015901305896163686,0.05702926729563466,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,3800,0.0919835135006914,0.2004358997407117,0.06981903134592221,0.11753684039086666,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,3900,0.13334715618435766,0.2575841465476332,0.09655655441499049,0.14483130760962676,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,4000,0.1802281776450958,0.38804369956804335,0.09957478649434937,0.16631732877812597,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,4100,0.09652447047532187,0.255369869302832,0.06205237963489592,0.1203756709576581,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,4200,0.04283763524578712,0.11517199929738553,0.03308767958788501,0.07841267816514547,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,4300,0.13374077083834351,0.22789822290395909,0.10810092606202797,0.14813489174476627,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,4400,0.009010363074339976,0.04571011775532359,0.002219489775953684,0.014788421725586797,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,4500,0.14170996066277405,0.3691293127725933,0.06866349605798089,0.1449168248702299,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,4600,0.07826083498208765,0.22555557172908952,0.04378369135567973,0.108642915486611,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,4700,0.056898482821098426,0.16438179511520543,0.04242536887409198,0.09244386927824746,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,4800,0.05661096006255839,0.19610686360097776,0.027295671162853447,0.08447222394525876,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,4900,0.0330164862676834,0.13939572653995755,0.01779470718027937,0.06031512720618968,50
results/paper_experiment/trajectories/main/cell__M1__sst2__llama3_8b__qwen25_72b__cross_entropy.npz,5000,0.06159419614477079,0.21978157278334204,0.03346058361135385,0.09006640925191589,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,100,0.2675872563114334,0.6261915147162918,0.0913090281643237,0.12328489906183444,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,200,0.1707373645981455,0.5430488875290341,0.02630807731274027,0.07644271332099517,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,300,0.23330986363824838,0.5440005856985605,0.07018310741060786,0.11095493001111255,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,400,0.2553892518614309,0.6683832380581936,0.05801626951415175,0.11535229482839794,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,500,0.4799624716497552,0.8856212793203069,0.12893632168206434,0.18158578548577242,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,600,0.27765416910641966,0.6552640454859806,0.061583139180493546,0.12408993671026002,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,700,0.21695084895145417,0.6029040537174587,0.042362216954537395,0.1013448603434099,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,800,0.3015742880884947,0.7256531170418091,0.06950783870574444,0.13374894429540465,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,900,0.22867611193051418,0.6378706161402266,0.04601044703755552,0.10700255182694322,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,1000,0.3358056798957514,0.6829949584055767,0.10847967512839288,0.14854530368350913,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,1100,0.35586189722158296,0.803939768568572,0.10986196758578724,0.14812450083500353,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,1200,0.31958486645870526,0.7438757924965149,0.08756435030233875,0.14002100149603627,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,1300,0.23764969521948295,0.5923873547942589,0.056366326665819866,0.11454441443794894,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,1400,0.30821361848131945,0.7630655684907045,0.0743115534024813,0.13702803115425327,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,1500,0.21039978390774552,0.49601822539459633,0.04651662085974816,0.1018059916651705,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,1600,0.4076516843515716,0.8063543186334203,0.12971732644470604,0.16817362780145712,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,1700,0.3440721358095589,0.7252353063635509,0.11109376690531625,0.15103249238749647,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,1800,0.3229020524063113,0.7152514800928208,0.08525098824318339,0.14408107433557277,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,1900,0.21096314591067816,0.4905949276974467,0.05573076721516885,0.10630664620440605,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,2000,0.15648436550076478,0.4482797784031358,0.028815199274550944,0.07992557085772592,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,2100,0.2619616337037956,0.5546841024085525,0.08368433192838771,0.12582628635881798,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,2200,0.1644471802624058,0.498637283239001,0.0316511592095032,0.08062409125094304,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,2300,0.2730885646601667,0.6988651230860955,0.08119842430588563,0.13136682153330773,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,2400,0.2738908587424055,0.6470240278325491,0.07028433170666114,0.13484358624153808,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,2500,0.21922159533829289,0.6569308198152441,0.036235690670171385,0.10115386024273103,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,2600,0.36906431994714706,0.8231496614285221,0.10406368649091823,0.15859225697565088,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,2700,0.34576561935894357,0.8333216441701929,0.0902710105867414,0.14751207121108412,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,2800,0.177472602131311,0.5054644772292547,0.0395694399778239,0.0912544700570062,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,2900,0.2789660787671895,0.707655941102043,0.07283759068914931,0.13398741638489406,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,3000,0.30402181132285383,0.7211285633638012,0.08377259716694356,0.14428687044127528,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,3100,0.3775373464671264,0.8103750503913979,0.09996829739516162,0.16388215397906003,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,3200,0.18296947460151128,0.5299702989982906,0.044682501597736464,0.10020208054847202,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,3300,0.15852359043826753,0.40543875921823597,0.04263364269604223,0.08907916517719172,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,3400,0.1849013756607487,0.44004880960969706,0.056166623354937974,0.09749417665388115,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,3500,0.20729354937069655,0.5133215767897331,0.07013982472405647,0.11283122374668607,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,3600,0.2838528363614357,0.7630375686669477,0.06648676328817728,0.13756086554651908,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,3700,0.1821673972478658,0.450732781374011,0.043591051459264694,0.10224959926818496,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,3800,0.33238654325668426,0.8226799139349212,0.09021331710474562,0.15104970044729418,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,3900,0.34632220735711167,0.7544790569020259,0.10624854867190998,0.16309756308407036,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,4000,0.23718835282514278,0.6746965243074956,0.04957634431432041,0.11832449687912149,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,4100,0.37558048337842964,0.8542533237452562,0.1009418300003119,0.16599338584233053,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,4200,0.21752945262658074,0.573909845065331,0.05932299323390862,0.11324032649821875,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,4300,0.3703914721687335,0.9421983897814435,0.09379390200740435,0.15968571530839268,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,4400,0.3903482526244942,0.8396424202510153,0.11033458840195427,0.17525231856192788,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,4500,0.1990327033778912,0.6704612752628201,0.040839621021071054,0.10773361932196852,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,4600,0.1661297978774727,0.6214480820913146,0.03360306352874653,0.09033276837768633,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,4700,0.24187545466089028,0.6696310325428123,0.06601356418975597,0.1255327916723516,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,4800,0.28229808486409247,0.8474310860154637,0.06725011155854893,0.1358679920709667,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,4900,0.23328981353605444,0.6645728693729851,0.0439442436797905,0.12052663252077231,50
results/paper_experiment/trajectories/main/cell__M1__sst2__qwen25_72b__llama3_70b__cross_entropy.npz,5000,0.14765824311668288,0.4767395034203444,0.029873650050890044,0.0901218421708941,50


==> results/figures/rq5-signal-mse/cross_entropy/per_dataset_curves.csv <==
dataset,t,is_mse_pooled,naive_mse_pooled,is_se_pooled,naive_se_pooled,SD_between_is,SD_between_naive,n_cells
agnews,100,0.255679294362808618,0.479743052132217684,0.0331697526732211562,0.0507210417074196243,0.226902601664176085,0.351165853059777489,10
agnews,200,0.340054434663741856,0.568633691465901925,0.0449561711767375097,0.0605344473691801707,0.262362744874671039,0.349848952618762865,10
agnews,300,0.226516263011672991,0.422572409142060401,0.0430738906821348175,0.0499517726260626793,0.20874580985283428,0.337330063955401604,10
agnews,400,0.289360597140437048,0.451703200663466808,0.041651071298314371,0.0513921747323747499,0.189882880819809002,0.227490451702192398,10
agnews,500,0.228593498984910853,0.379632727855792218,0.0350562020982709902,0.0449327029683797702,0.135710944701064345,0.180186296055767164,10
agnews,600,0.114290948482714996,0.255192081348205424,0.0181243150030837123,0.0319701170510815341,0.074031474093274513,0.135229051659242816,10
agnews,700,0.352668010175679003,0.557025761298794553,0.0590061513462405499,0.053808315037676975,0.238172112796957686,0.397154074060904139,10
agnews,800,0.225010396850522459,0.33497112349520991,0.041341333524664528,0.0412624244947203955,0.0778616481587569853,0.0622340895740430833,10
agnews,900,0.275728491513269502,0.369930233938249198,0.0545214148067748941,0.0508431885359825753,0.125079394078938422,0.129556038008974472,10
agnews,1000,0.114629405609420365,0.260671563793663963,0.0165198194617465904,0.0335860839688952167,0.0542403968682368468,0.101644619432404659,10
agnews,1100,0.290848963997817012,0.553383118380085248,0.035805231183223131,0.0577982113786691398,0.0820259417518463263,0.196889597872218158,10
agnews,1200,0.125621788103288473,0.293207157290204357,0.0183509360464775978,0.0373284845244250957,0.0923026026818864476,0.18786506425024907,10
agnews,1300,0.24981062017237407,0.510774936173158056,0.0382321109034595569,0.0555998732700262802,0.15929942826867402,0.313087216778329125,10
agnews,1400,0.218885744677592087,0.528482263913781503,0.0245844018913983602,0.0536701747370443155,0.175345347563125975,0.389043068060058284,10
agnews,1500,0.142607298879805278,0.265636937479013013,0.0199449439994914095,0.030818805198210248,0.0550075133420438941,0.087430191347167327,10
agnews,1600,0.241876920811051832,0.570586858919873263,0.0252061684838358682,0.0500107856602679882,0.158634984933978151,0.411536533973151153,10
agnews,1700,0.168618793217459345,0.341200478233929516,0.0220617790249037528,0.0427250725989200206,0.0860045085720100022,0.164667282063198972,10
agnews,1800,0.259276975826092826,0.551089539094525072,0.0320795823491710277,0.0558585543567287485,0.180985079092817525,0.295562462802643922,10
agnews,1900,0.270729924588849202,0.507721155512934619,0.0418597797977152755,0.0561915800625237064,0.189514595519023027,0.30243893146588452,10
agnews,2000,0.319785291904098157,0.460855051857616549,0.0603511069820204388,0.0505306675379264547,0.165816842791125574,0.292061166475725886,10
agnews,2100,0.262564099237991955,0.419688928992055399,0.0425005868671234702,0.049068339197597885,0.122302378863296937,0.162334966138014292,10
agnews,2200,0.18754946807250622,0.341434178703013791,0.0285041806258561209,0.0392991839623645228,0.157714261386711879,0.247614572670461386,10
agnews,2300,0.525804509751391924,0.674116405950006436,0.0733351239262479693,0.064822154102248758,0.382259150035811957,0.407817819762807954,10
agnews,2400,0.267340495171079218,0.348811669203393016,0.0552216423381862095,0.0456310516119192433,0.26961059001616744,0.275876750381633451,10
agnews,2500,0.182536855298853468,0.402252314803785704,0.0254746810124225238,0.0464693973628680576,0.0667018883085563064,0.160163656993491332,10
agnews,2600,0.143058951206609913,0.304297396451920776,0.0155191251700503262,0.0333280228024693745,0.0761645595493779942,0.132813483055506165,10
agnews,2700,0.177233807190821852,0.382438991362510861,0.0291688380579683409,0.0460133309772084997,0.12103596968967105,0.181954119853621726,10
agnews,2800,0.154369264951762897,0.326406647848760278,0.0240012006746683909,0.0435236822233530662,0.0584511800677251572,0.133496242976674312,10
agnews,2900,0.16782872223127554,0.361219888668333877,0.0244937146505917747,0.0440098122715416526,0.0721541727075909189,0.173999831011016431,10
agnews,3000,0.168816110661449637,0.361334371002330235,0.0248677405326929342,0.0436986530835833317,0.140848520419188633,0.292397079732517273,10
agnews,3100,0.209831089210464006,0.497037951769503716,0.0279324852824810212,0.0555450993228057688,0.169782425283569599,0.363685790683306975,10
agnews,3200,0.22760797894890103,0.449426973529869933,0.0391751573439170636,0.0498700044840061779,0.10878497371402393,0.179963692491434957,10
agnews,3300,0.208742494796091943,0.419548586649184263,0.0263550024556389213,0.0455623660118105386,0.0525350929676287742,0.139750411060282992,10
agnews,3400,0.213316640740467023,0.485097557068538965,0.0274425408360851435,0.0515908011390325966,0.169878228036003387,0.331136638670639472,10
agnews,3500,0.30389153824965881,0.504014471778141626,0.0487488824984927127,0.0558763122789418948,0.165932315565223865,0.199168030754242026,10
agnews,3600,0.220051585769627467,0.475013102710055701,0.0292797022618636604,0.0510483577295988353,0.0956861295849434079,0.213856606895514917,10
agnews,3700,0.247211461045968056,0.467125171394997374,0.0390646823135388996,0.05307017882350238,0.119123567094969116,0.218928143856636448,10
agnews,3800,0.293718094591751022,0.499437200125694591,0.0382127415227064629,0.0537116455892706762,0.160180586922942986,0.228374031145521239,10
agnews,3900,0.185974696701105058,0.355261095552281858,0.0298804941708622276,0.0440568252984742392,0.103128895472057724,0.173380045161176916,10
agnews,4000,0.20481830997301359,0.446098855607703737,0.0291591166350149839,0.0541774571228683388,0.105180978733684774,0.215647665726917043,10
agnews,4100,0.147402528386664844,0.355762825570918095,0.0161798353621955514,0.0374897681941208719,0.0557655281088672988,0.13509384396951038,10
agnews,4200,0.319072616990413338,0.505951532331787357,0.0519097352781629495,0.0582471999232004323,0.181112841723460039,0.263335860552009859,10
agnews,4300,0.232599576295582755,0.442916302298297981,0.037558676553800345,0.0491890294489567559,0.127176300313301183,0.236238665735196668,10
agnews,4400,0.192842534626762985,0.40244486123535872,0.0252102182059100316,0.0480804955843602,0.103560455550414682,0.182707413245290939,10
agnews,4500,0.150903787302104186,0.309750313102871933,0.0211780873540033908,0.0371670330273423735,0.0512854491737588861,0.0844257824627792086,10
agnews,4600,0.32201725963031913,0.458724311567598353,0.0549878645540070599,0.0523709659630273092,0.235948718432671067,0.234938555354732459,10
agnews,4700,0.259471748541174108,0.559792918914084003,0.0289573072599108514,0.0609142860276050274,0.086896144961924035,0.175883893584773909,10
agnews,4800,0.22247868534811191,0.453395239362996971,0.0294708827356061596,0.0507310454998162602,0.139238496139321738,0.247799676194671886,10
agnews,4900,0.124679832680823277,0.322238687669120893,0.0197791644373605212,0.0446467371452404713,0.0515148488138995053,0.157224125204113191,10
agnews,5000,0.228310864139033315,0.397637365640083895,0.0427361215217922849,0.046502973086668481,0.151510552088812839,0.209471537890739301,10
mmlu,100,0.16617212489991362,0.431684221618941322,0.0189548561445323678,0.0421057125046286687,0.0925812224866663647,0.156698323251400873,10
mmlu,200,0.155186174495700657,0.33922955163650681,0.0220465065794070818,0.0342815211216800156,0.0522788278900474385,0.0320173212071094282,10
mmlu,300,0.102039071281622887,0.29701083710384657,0.0133479882321351113,0.0286631571019109743,0.0485672246901193913,0.129069454320871663,10
mmlu,400,0.168958097570798438,0.372206293823236056,0.0234087305294824952,0.0366759155445582699,0.0753413265251150904,0.0751768142325563576,10
mmlu,500,0.176186136455239672,0.334062118953230569,0.0289682740674614692,0.0339016140665840474,0.109149499541767545,0.11445999615069255,10
mmlu,600,0.186778355844387844,0.389385307952456294,0.0326699959078076974,0.0467417161950067842,0.093108426468269237,0.109266724760865824,10
mmlu,700,0.135891630574716371,0.328537027837288442,0.01903121228389228,0.0344416291912383044,0.0665921075032473303,0.0400918115651979837,10
mmlu,800,0.143492730836944443,0.306472000622449947,0.023807255127200215,0.0330495727841926337,0.0497351694921166695,0.0688249382592131809,10
mmlu,900,0.210247460839614236,0.407485797942825301,0.0289216275474857391,0.041957384647307347,0.137596943987356612,0.203384963418525105,10
mmlu,1000,0.239979518580329065,0.486114953016636597,0.0364104221546506027,0.053348747061757823,0.0573213506052065655,0.0815174186255878397,10
mmlu,1100,0.174560218592198252,0.371240836904227045,0.0247060104747653352,0.042169346852581481,0.081604031088934173,0.0750748946473223516,10
mmlu,1200,0.166444789605167509,0.329515804539113666,0.0236255580681981985,0.0351879936399298945,0.121532124528498583,0.146526940046682541,10
mmlu,1300,0.179354202974776777,0.405092042585434964,0.0261929820387194756,0.0429656501517754336,0.0869980002604200386,0.047149615589152899,10
mmlu,1400,0.167598941112323707,0.408095462979286228,0.02336893977849374,0.0420079153569298258,0.0563285075458907145,0.055002407427600486,10
mmlu,1500,0.153342083641172966,0.350775656510112277,0.0206504504751769992,0.0357905529497328651,0.0593038762079441881,0.0850959915029230185,10
mmlu,1600,0.155903478980519899,0.431020930893898868,0.020668509369118692,0.0450173982295813818,0.0993624191824132447,0.220458043215499777,10
mmlu,1700,0.135006214673817321,0.308954236089316159,0.0193232989696635882,0.0284511980066210618,0.148938447734922597,0.135514549293333314,10
mmlu,1800,0.135046356153320779,0.366846339766203733,0.0185546291252806327,0.0409397448108950665,0.0785986241936628416,0.0969776181680166299,10
mmlu,1900,0.211973287143415512,0.474281746109761815,0.0316417140370288189,0.0510604326169814479,0.080563957121799798,0.103610147120452273,10
mmlu,2000,0.0915948335190790164,0.261288467173974248,0.0119380456416671998,0.0283418127075517785,0.0432665910690453182,0.046799088258667132,10
mmlu,2100,0.150969159963343397,0.4385021459017307,0.0164624173132421822,0.0421984320144580399,0.0701481897098607671,0.133286501894294807,10
mmlu,2200,0.108019333416771099,0.314513006838349374,0.0152028196656562586,0.0324605395545618583,0.0369908041612372965,0.034742063257330133,10
mmlu,2300,0.160264646745571698,0.422732807401609789,0.0209042174807008638,0.0387463528520496925,0.0957264888426825611,0.173974219273768022,10
mmlu,2400,0.153062284300023971,0.336756978816566632,0.0246998984697517736,0.041723786639414305,0.10717831427965166,0.137020611100687778,10
mmlu,2500,0.181499840338269991,0.43702573364403996,0.023317465303556717,0.0435984228746120611,0.0943430267885893015,0.201455982113194737,10
mmlu,2600,0.221088377933637503,0.470104934673228503,0.0268611725001909364,0.0445793513122775889,0.0737379710074355377,0.0270242098577368646,10
mmlu,2700,0.0908421946405055664,0.250233297181488346,0.0190114743808015296,0.0285369795737088761,0.0498720633189089699,0.106798275431251893,10
mmlu,2800,0.192097314749086812,0.393889473923594247,0.0319972674021610295,0.0411582075684917281,0.0621870618393553232,0.0635309548732976015,10
mmlu,2900,0.126258001480917842,0.305515320971081361,0.0210465322267959776,0.0332383376355514099,0.082831927793279872,0.159726492665903053,10
mmlu,3000,0.166195140433166799,0.355125395238863995,0.0247622000773571882,0.0387360992867554418,0.105434741500909215,0.0820564752893029187,10
mmlu,3100,0.0869133345195432644,0.214554402071999883,0.0095393468443340252,0.0189852112158989603,0.0560463347339658843,0.104671846080151412,10
mmlu,3200,0.128817943295445825,0.359092085305395492,0.021359594283064786,0.0332107815058324332,0.035742900066058847,0.0908270587937017176,10
mmlu,3300,0.135464833586080469,0.352406110984499199,0.0209142206975208161,0.0363979464546584988,0.0497353279864657244,0.0941341570540659978,10
mmlu,3400,0.123575232296623372,0.300516605345354404,0.0214025477787138443,0.032306186576486047,0.100818516334241742,0.107631768685797075,10
mmlu,3500,0.173537160278756153,0.385026888751251017,0.028956012772086738,0.0428395419205954212,0.0099283310634724585,0.0647971563801133382,10
mmlu,3600,0.165739162835891629,0.396032636105950964,0.0190392144700683337,0.0382884003136087156,0.0792059704992145452,0.0837151657504326824,10
mmlu,3700,0.123648967427588088,0.315322060727791953,0.0185625150143192141,0.0306282096701185405,0.075674332606490452,0.0935535599168830639,10
mmlu,3800,0.12083496912144262,0.287080641686647486,0.0213013467421797886,0.0324991872495292294,0.0820757439861376781,0.121723191157754831,10
mmlu,3900,0.120676057738420134,0.321631328836450958,0.0179587495500380494,0.0426959411012977005,0.0524356698818952346,0.109128062266147921,10
mmlu,4000,0.103552505522147939,0.281564621742404708,0.0134193663559793661,0.025478508970543965,0.0654446151999946157,0.0979638075630819144,10
mmlu,4100,0.138201816449067677,0.32136737212205585,0.0213794434456970363,0.0335443554379446299,0.0636143917980315221,0.0909922404114766742,10
mmlu,4200,0.176563923297268138,0.383257157127750325,0.0280627786912488499,0.0433664664901779393,0.0548448521956571913,0.0773980480438268004,10
mmlu,4300,0.123663780112813135,0.310003674471681867,0.0208814084050801957,0.0350714410093215384,0.0695292528115073194,0.0952089705255651786,10
mmlu,4400,0.121573212246044754,0.346814974680849708,0.0167629841940298147,0.0346892637672869403,0.0509972353675359341,0.0878983441026430917,10
mmlu,4500,0.115965137460545847,0.326484797456416787,0.0187435432357401684,0.0386068740668119928,0.0567560199798155807,0.13818326795005309,10
mmlu,4600,0.130235887806507328,0.317192229758974764,0.0226902387547688288,0.0354516208448914169,0.0889723612874070285,0.115086731967349989,10
mmlu,4700,0.0928330918262085247,0.281852684937117182,0.0138761416669947266,0.0293803521232132714,0.0709624278184155244,0.0802012064709972938,10
mmlu,4800,0.0928021602540337331,0.259454801036750449,0.0143138657660483136,0.0246204409844618839,0.0804764644345918601,0.124976337753802749,10
mmlu,4900,0.22254986870431992,0.489449841167871103,0.0366024050094380174,0.0512177172632455255,0.115250937088037464,0.173347660842849915,10
mmlu,5000,0.107860120141707316,0.345361578844890826,0.0149167408320753231,0.0373581976623836437,0.03161528836029108,0.0486211584673289163,10
sst2,100,0.122463029297250212,0.28998302280202104,0.0186106784880908614,0.0258837713847222886,0.125079922401158589,0.290214782293346241,10
sst2,200,0.121421850114765167,0.313874568488161088,0.0182682807854480309,0.0290949698285223289,0.0919521776278409281,0.243413637150556528,10
sst2,300,0.108024087078030837,0.263367610135877006,0.0144353626744616464,0.0241138622261320747,0.108684584688403169,0.246505693515534724,10
sst2,400,0.12551867013762591,0.327278259581460618,0.0141210678686242291,0.0271472440290578265,0.11538536085343018,0.302933531583163163,10
sst2,500,0.21499437343314648,0.398283026520638184,0.0266934896385443432,0.0374562128282853526,0.22867074106825494,0.419878699573462133,10
sst2,600,0.121842626430588657,0.291306071991748794,0.0128626786828526258,0.0254041378727254963,0.134430187081978625,0.313461725710133088,10
sst2,700,0.0959233858461218392,0.270212360161431631,0.00907925295531442252,0.0218384213217414219,0.104488761103060518,0.28687838915026459,10
sst2,800,0.129964457393553362,0.320403371337204479,0.014021888006118045,0.0273050610348804061,0.147737662720565377,0.349277569336542137,10
sst2,900,0.106809941711301232,0.297105274765681771,0.00979526634462014704,0.0231240157014754796,0.105409688539384774,0.295272098724273124,10
sst2,1000,0.160845560545993083,0.343610881577480987,0.0227467162636534881,0.033193474045715668,0.153341315623403612,0.304136600094496889,10
sst2,1100,0.152411103306762385,0.356247633125329866,0.0222613677233553311,0.030917667038515919,0.175467435398256738,0.386754981103289819,10
sst2,1200,0.150554871588450823,0.350130818378774078,0.0205014623618342863,0.0327720531157804848,0.150685917949930553,0.348153352591264786,10
sst2,1300,0.108097736651440138,0.274343950759298072,0.0115058922850119778,0.0236704554217216333,0.111799028498209427,0.274691549648542421,10
sst2,1400,0.132364507772734508,0.332164108769839872,0.0149394097025072458,0.0275455857627049279,0.151455331807606286,0.370935784268363267,10
sst2,1500,0.110325695743248325,0.247063923871419455,0.0172852251751720899,0.027348885051979778,0.0950003237484892959,0.222211914328274446,10
sst2,1600,0.211561624011168015,0.420161909691474711,0.0300477908906620766,0.0417861762304936393,0.186304314238923602,0.364234127985974987,10
sst2,1700,0.158896319842090988,0.343968966635133377,0.0228950420481184753,0.0323967625635547887,0.16025390199403039,0.330303872594558401,10
sst2,1800,0.144327228547203174,0.32789030453519219,0.017392871435590658,0.0301985008764851341,0.153921588890023969,0.334775817641355,10
sst2,1900,0.0927630039380425431,0.226305030374934046,0.0112479568481150469,0.0218938544892376581,0.101808718501938511,0.228497652246035632,10
sst2,2000,0.108146394024833642,0.253070843039069682,0.0214226595843383036,0.0290292653800844971,0.0835240065086057526,0.197156155274978651,10
sst2,2100,0.114137832989821608,0.256589195543750037,0.0170105267675169335,0.0266577585336680578,0.127725777696701515,0.258955619038568507,10
sst2,2200,0.108180706223367243,0.27251998418891954,0.0217500472921974032,0.0276962320764328196,0.077992687319203724,0.214539654537188845,10
sst2,2300,0.122318547355454416,0.316933437239037774,0.0174119541661203435,0.0290128445553871697,0.131181644911258111,0.331387198450738052,10
sst2,2400,0.125525500428994158,0.307817892607706811,0.0147058696009359953,0.0293415959286623569,0.128658604830901496,0.296989694558835282,10
sst2,2500,0.113425397424756547,0.334593723132603604,0.00944967793823766125,0.0248163104550332136,0.0945087209291735203,0.290998922702124185,10
sst2,2600,0.161209524266478499,0.376067034606833939,0.0210500050411768641,0.0333200708142201499,0.179557501861932922,0.388394775119786262,10
sst2,2700,0.157039362030539947,0.389985819203426176,0.0186979183730524162,0.03207389987198421,0.163683332201478848,0.388091055650711447,10
sst2,2800,0.086140731947153118,0.248502465112785009,0.00884167770001003175,0.0209969369703680644,0.0795458621064480398,0.22582825507070281,10
sst2,2900,0.123588658122117917,0.318141835661419237,0.0147690013549775061,0.027701939142690795,0.133767519929751527,0.335813436017060152,10
sst2,3000,0.127322676996736772,0.310198244408613433,0.0167992523452117834,0.0292013564853687291,0.152124437627147419,0.353956044058309049,10
sst2,3100,0.17226174753640891,0.37610142089430243,0.0213892642543547055,0.0364194929382087862,0.178893681451753911,0.378876875235633404,10
sst2,3200,0.120873986377387416,0.324394668219379012,0.0155478354157468773,0.0310796663043879477,0.0873068572498078982,0.240967155490135365,10
sst2,3300,0.0850331805232906468,0.214353100317502154,0.010921335166525702,0.0224756505480280915,0.0651705045752909023,0.169305787126073137,10
sst2,3400,0.0840138431474196368,0.216899030509050045,0.0114986460088962322,0.0214222549358589545,0.0875959859217324832,0.196277022649343047,10
sst2,3500,0.0928051895286956113,0.238782187747515945,0.0141374531084240279,0.0232965393418251183,0.0985874483784068834,0.237528737975741061,10
sst2,3600,0.121979643410086228,0.340214478472243453,0.0134404076291164062,0.0284552576523646704,0.139603258610865449,0.36556638846999806,10
sst2,3700,0.083811400913826814,0.215038678604221684,0.00910640783875838605,0.022065901731357921,0.0849875327633058536,0.204844023716221263,10
sst2,3800,0.155835150005747047,0.382602278570572829,0.0206006203908043091,0.0345209165801128454,0.155100700300641603,0.384167389921433455,10
sst2,3900,0.171824688557695338,0.36972362591017599,0.0252980092813367835,0.0385659997943059024,0.156767782914194992,0.341483929014219423,10
sst2,4000,0.139126463073014961,0.367001199101701092,0.0173498340194150474,0.0335063093235284451,0.104490449983212802,0.295308409290205354,10
sst2,4100,0.172687603773249043,0.40501977731142913,0.0220252892730816059,0.03732813618784208,0.177937549523855792,0.396200688367453868,10
sst2,4200,0.101707463915721205,0.268930473603569697,0.0128593042238656103,0.0253346624632589147,0.100283671145841649,0.264041940780083695,10
sst2,4300,0.180673569395577827,0.439286711303862432,0.0242366532461889689,0.0382433818570749734,0.169634481087945321,0.438730989662478144,10
sst2,4400,0.160838174968858494,0.355853774424011893,0.0220810777310442158,0.035132251825709386,0.197545212426699479,0.416440557120380639,10
sst2,4500,0.112395367405656851,0.357394718830107261,0.0127215093437112615,0.0297663893732406093,0.0899589230822436664,0.298085181712530845,10
sst2,4600,0.0854857974253984965,0.307236379533771753,0.00917754069112711873,0.0237505799311427818,0.0744848206231750881,0.280342394979418763,10
sst2,4700,0.113053625859403345,0.314351613180760381,0.0145507220341306292,0.0283568854114913324,0.11222076191254568,0.30987070122149718,10
sst2,4800,0.129034201758751466,0.391244804167221738,0.014041986218297043,0.0297338840353186667,0.133085314211118938,0.397653697655711291,10
sst2,4900,0.104365832518066859,0.307037333671701773,0.00918557089011844304,0.0255994387488116884,0.111307100954152749,0.310430111969050404,10
sst2,5000,0.0759725501531170327,0.248261601809960541,0.00773606641613434291,0.0221619266969730229,0.0649227884128461968,0.209445945611258816,10

